Deep Operator Learning-based Surrogate Models with Uncertainty Quantification for Optimizing Internal Cooling Channel Rib Profiles

This paper designs surrogate models with uncertainty quantification capabilities to improve the thermal performance of rib-turbulated internal cooling channels effectively. To construct the surrogate, we use the deep operator network (DeepONet) framework, a novel class of neural networks designed to approximate mappings between infinite-dimensional spaces using relatively small datasets. The proposed DeepONet takes an arbitrary continuous rib geometry with control points as input and outputs continuous detailed information about the distribution of pressure and heat transfer around the profiled ribs. The datasets needed to train and test the proposed DeepONet framework were obtained by simulating a 2D rib-roughened internal cooling channel. To accomplish this, we continuously modified the input rib geometry by adjusting the control points according to a simple random distribution with constraints, rather than following a predefined path or sampling method. The studied channel has a hydraulic diameter, Dh, of 66.7 mm, and a length-to-hydraulic diameter ratio, L/Dh, of 10. The ratio of rib center height to hydraulic diameter (e/Dh), which was not changed during the rib profile update, was maintained at a constant value of 0.048. The ribs were placed in the channel with a pitch-to-height ratio (P/e) of 10. In addition, we provide the proposed surrogates with effective uncertainty quantification capabilities. This is achieved by converting the DeepONet framework into a Bayesian DeepONet (B-DeepONet). B-DeepONet samples from the posterior distribution of DeepONet parameters using the novel framework of stochastic gradient replica-exchange MCMC.

==> data/BayesianNu.txt <==
0.202398801	5.44684102
0.682158921	3.183315558
1.16191904	3.229131326
1.64167916	2.954683039
2.12143928	2.937736463
2.6011994	2.860464239
3.08095952	2.828818846
3.56071964	2.794124348
4.04047976	2.769136151
4.52023988	2.741919101
5	2.713528534
5.47976012	2.692286178
5.95952024	2.702489971
6.43928036	2.6953544
6.91904048	2.679611374
7.3988006	2.66347958
7.87856072	2.662492275
8.35832084	2.657650813
8.83808096	2.661936522
9.317841079	2.665145242
9.797601199	2.862925427

==> data/BayesianPressure.txt <==
0	101356.6708
5	101332.7261
5.00149925	101332.7468
5.002998501	101332.7571
5.004497751	101332.7822
5.005997001	101332.8013
5.007496252	101332.8329
5.008995502	101332.8561
5.010494753	101332.8765
5.011994003	101332.891
5.013493253	101332.9054
5.014992504	101332.9228
5.016491754	101332.9421
5.017991004	101332.9631
5.019490255	101332.9773
5.020989505	101332.9985
5.022488756	101333.0194
5.023988006	101333.0399
5.025487256	101333.057
5.026986507	101333.0823
5.028485757	101333.0862
5.029985007	101333.1003
5.031484258	101333.1185
5.032983508	101333.1444
5.034482759	101333.158
5.035982009	101333.1727
5.037481259	101333.1879
5.03898051	101333.1939
5.04047976	101333.2165
5.04197901	101333.234
5.043478261	101333.2418
5.044977511	101333.2687
5.046476762	101333.2828
5.047976012	101333.287
5.049475262	101333.2974
5.050974513	101333.3207
5.052473763	101333.328
5.053973013	101333.3381
5.055472264	101333.3571
5.056971514	101333.3666
5.058470765	101333.3751
5.059970015	101333.396
5.061469265	101333.4112
5.062968516	101333.4208
5.064467766	101333.4295
5.065967016	101333.4488
5.067466267	101333.4525
5.068965517	101333.4595
5.070464768	101333.4725
5.071964018	101333.485
5.073463268	101333.4997
5.074962519	101333.5123
5.076461769	101333.5185
5.077961019	101333.5288
5.07946027	101333.5364
5.08095952	101333.5364
5.082458771	101333.5494
5.083958021	101333.5532
5.085457271	101333.5564
5.086956522	101333.5835
5.088455772	101333.5798
5.089955022	101333.5922
5.091454273	101333.5977
5.092953523	101333.6104
5.094452774	101333.6073
5.095952024	101333.611
5.097451274	101333.6143
5.098950525	101333.6145
5.100449775	101333.6293
5.101949025	101333.6412
5.103448276	101333.6356
5.104947526	101333.6401
5.106446777	101333.6435
5.107946027	101333.6545
5.109445277	101333.6459
5.110944528	101333.6594
5.112443778	101333.6591
5.113943028	101333.6605
5.115442279	101333.6632
5.116941529	101333.6569
5.11844078	101333.6608
5.11994003	101333.6559
5.12143928	101333.6572
5.122938531	101333.6636
5.124437781	101333.6581
5.125937031	101333.6603
5.127436282	101333.6558
5.128935532	101333.662
5.130434783	101333.6573
5.131934033	101333.6425
5.133433283	101333.6399
5.134932534	101333.642
5.136431784	101333.6385
5.137931034	101333.6377
5.139430285	101333.6253
5.140929535	101333.6187
5.142428786	101333.6084
5.143928036	101333.6099
5.145427286	101333.5973
5.146926537	101333.5839
5.148425787	101333.5818
5.149925037	101333.5763
5.151424288	101333.5611
5.152923538	101333.5469
5.154422789	101333.5353
5.155922039	101333.5258
5.157421289	101333.5169
5.15892054	101333.5013
5.16041979	101333.4909
5.16191904	101333.4754
5.163418291	101333.4473
5.164917541	101333.4449
5.166416792	101333.4161
5.167916042	101333.4004
5.169415292	101333.3867
5.170914543	101333.3745
5.172413793	101333.3615
5.173913043	101333.3332
5.175412294	101333.3019
5.176911544	101333.2786
5.178410795	101333.2575
5.179910045	101333.2333
5.181409295	101333.2115
5.182908546	101333.1745
5.184407796	101333.1557
5.185907046	101333.1202
5.187406297	101333.0891
5.188905547	101333.0583
5.190404798	101333.021
5.191904048	101332.9831
5.193403298	101332.9447
5.194902549	101332.9164
5.196401799	101332.8883
5.197901049	101332.8393
5.1994003	101332.7982
5.20089955	101332.7344
5.202398801	101332.6967
5.203898051	101332.6552
5.205397301	101332.6164
5.206896552	101332.5762
5.208395802	101332.5537
5.209895052	101332.5032
5.211394303	101332.4291
5.212893553	101332.2878
5.214392804	101332.1296
5.215892054	101331.5456
5.217391304	101331.5012
5.218890555	101331.4406
5.220389805	101331.3643
5.221889055	101331.3108
5.223388306	101331.2585
5.224887556	101331.2148
5.226386807	101331.1671
5.227886057	101331.1113
5.229385307	101331.0696
5.230884558	101331.0427
5.232383808	101331.0074
5.233883058	101330.9657
5.235382309	101330.9448
5.236881559	101330.9147
5.23838081	101330.8739
5.23988006	101330.8345
5.24137931	101330.7912
5.242878561	101330.7692
5.244377811	101330.7439
5.245877061	101330.718
5.247376312	101330.6898
5.248875562	101330.6756
5.250374813	101330.6659
5.251874063	101330.6447
5.253373313	101330.636
5.254872564	101330.6321
5.256371814	101330.6203
5.257871064	101330.6182
5.259370315	101330.6132
5.260869565	101330.6084
5.262368816	101330.5976
5.263868066	101330.5855
5.265367316	101330.3102
5.266866567	101330.2995
5.268365817	101330.2943
5.269865067	101330.2826
5.271364318	101330.2717
5.272863568	101330.2656
5.274362819	101330.2602
5.275862069	101330.2504
5.277361319	101330.2525
5.27886057	101330.2367
5.28035982	101330.2276
5.28185907	101330.22
5.283358321	101330.2203
5.284857571	101330.2074
5.286356822	101330.1971
5.287856072	101330.1881
5.289355322	101330.1831
5.290854573	101330.1769
5.292353823	101330.1636
5.293853073	101330.1565
5.295352324	101330.1582
5.296851574	101330.1457
5.298350825	101330.141
5.299850075	101330.1298
5.301349325	101330.1272
5.302848576	101330.1245
5.304347826	101330.1213
5.305847076	101330.1092
5.307346327	101330.1005
5.308845577	101330.0927
5.310344828	101330.0855
5.311844078	101330.0818
5.313343328	101330.0782
5.314842579	101330.0736
5.316341829	101330.0718
5.317841079	101330.0624
5.31934033	101330.0551
5.32083958	101330.0488
5.322338831	101330.0439
5.323838081	101330.0398
5.325337331	101330.0358
5.326836582	101330.0356
5.328335832	101330.0335
5.329835082	101330.0312
5.331334333	101330.0291
5.332833583	101330.0274
5.334332834	101330.0341
5.335832084	101330.0322
5.337331334	101330.0311
5.338830585	101330.0304
5.340329835	101330.0304
5.341829085	101330.0327
5.343328336	101330.0343
5.344827586	101330.0367
5.346326837	101330.0394
5.347826087	101330.0567
5.349325337	101330.0519
5.350824588	101330.0546
5.352323838	101330.0578
5.353823088	101330.0684
5.355322339	101330.0721
5.356821589	101330.07
5.35832084	101330.0753
5.35982009	101330.0923
5.36131934	101330.1023
5.362818591	101330.1085
5.364317841	101330.1217
5.365817091	101330.1196
5.367316342	101330.1268
5.368815592	101330.1342
5.370314843	101330.1444
5.371814093	101330.17
5.373313343	101330.181
5.374812594	101330.1889
5.376311844	101330.2026
5.377811094	101330.2053
5.379310345	101330.222
5.380809595	101330.231
5.382308846	101330.2398
5.383808096	101330.2544
5.385307346	101330.2752
5.386806597	101330.2911
5.388305847	101330.3014
5.389805097	101330.3216
5.391304348	101330.3323
5.392803598	101330.3446
5.394302849	101330.3597
5.395802099	101330.3753
5.397301349	101330.3911
5.3988006	101330.421
5.40029985	101330.4446
5.4017991	101330.4567
5.403298351	101330.4758
5.404797601	101330.4907
5.406296852	101330.4996
5.407796102	101330.5137
5.409295352	101330.5326
5.410794603	101330.5582
5.412293853	101330.5792
5.413793103	101330.6022
5.415292354	101330.6214
5.416791604	101330.6383
5.418290855	101330.6604
5.419790105	101330.687
5.421289355	101330.7034
5.422788606	101330.7175
5.424287856	101330.7449
5.425787106	101330.7659
5.427286357	101330.7761
5.428785607	101330.7906
5.430284858	101330.8097
5.431784108	101330.8329
5.433283358	101330.8591
5.434782609	101330.8957
5.436281859	101330.9232
5.437781109	101330.9394
5.43928036	101330.9548
5.44077961	101330.9768
5.442278861	101330.986
5.443778111	101331.0097
5.445277361	101331.0235
5.446776612	101331.0395
5.448275862	101331.0607
5.449775112	101331.1029
5.451274363	101331.1316
5.452773613	101331.1545
5.454272864	101331.172
5.455772114	101331.1873
5.457271364	101331.2016
5.458770615	101331.228
5.460269865	101331.2412
5.461769115	101331.273
5.463268366	101331.2909
5.464767616	101331.3109
5.466266867	101331.3473
5.467766117	101331.3581
5.469265367	101331.3779
5.470764618	101331.3978
5.472263868	101331.4216
5.473763118	101331.4401
5.475262369	101331.4613
5.476761619	101331.4833
5.47826087	101331.5018
5.47976012	101331.5271
10	101324.9605

==> data/NuPredic.txt <==
5.000000000000000000e+00 2.346078716183211288e+00
5.001504702194357499e+00 2.344567859263207321e+00
5.003009404388714998e+00 2.341366491871308408e+00
5.004514106583072497e+00 2.338174450756692835e+00
5.006018808777429108e+00 2.334992226776060775e+00
5.007523510971786607e+00 2.331819083644362856e+00
5.009028213166144106e+00 2.328655512218298806e+00
5.010532915360501605e+00 2.325501267069518985e+00
5.012037617554859104e+00 2.322356348198022502e+00
5.013542319749216603e+00 2.319220755603810247e+00
5.015047021943574101e+00 2.316094734715231862e+00
5.016551724137930712e+00 2.312978040103936817e+00
5.018056426332288211e+00 2.309870426341576355e+00
5.019561128526645710e+00 2.306772629713199407e+00
5.021065830721003209e+00 2.303684404790455886e+00
5.022570532915360708e+00 2.300605260716646505e+00
5.024075235109718207e+00 2.297535442920121351e+00
5.025579937304074818e+00 2.294475196829229624e+00
5.027084639498432317e+00 2.291424031587272481e+00
5.028589341692789816e+00 2.288382683479298407e+00
5.030094043887147315e+00 2.285350416220258474e+00
5.031598746081504814e+00 2.282327966095201610e+00
5.033103448275862313e+00 2.279314596819079330e+00
5.034608150470219812e+00 2.276310308391891635e+00
5.036112852664576423e+00 2.273315837098686565e+00
5.037617554858933921e+00 2.270330692082766166e+00
5.039122257053291420e+00 2.267354873344129551e+00
5.040626959247648919e+00 2.264388626311125918e+00
5.042131661442006418e+00 2.261431460127057314e+00
5.043636363636363917e+00 2.258483865648622135e+00
5.045141065830721416e+00 2.255545842875820384e+00
5.046645768025078027e+00 2.252616900951952772e+00
5.048150470219435526e+00 2.249697530733719475e+00
5.049655172413793025e+00 2.246787486792769517e+00
5.051159874608150524e+00 2.243886769129103786e+00
5.052664576802508023e+00 2.240995623171071482e+00
5.054169278996865522e+00 2.237023856189845894e+00
5.055673981191223021e+00 2.227445033134155317e+00
5.057178683385579632e+00 2.217920204315371180e+00
5.058683385579937131e+00 2.208449615161844015e+00
5.060188087774294630e+00 2.199033756530273109e+00
5.061692789968652129e+00 2.189672873849007662e+00
5.063197492163009628e+00 2.180367457974746515e+00
5.064702194357367127e+00 2.171117508907490112e+00
5.066206896551724626e+00 2.161923517503938186e+00
5.067711598746081236e+00 2.152786220049138333e+00
5.069216300940438735e+00 2.143705371114741798e+00
5.070721003134796234e+00 2.134681216129097336e+00
5.072225705329153733e+00 2.125714245948905123e+00
5.073730407523511232e+00 2.116805442287562844e+00
5.075235109717868731e+00 2.107954068860021568e+00
5.076739811912225342e+00 2.099161107379680313e+00
5.078244514106582841e+00 2.090426557846538635e+00
5.079749216300940340e+00 2.081750911117295377e+00
5.081253918495297839e+00 2.073134412620300626e+00
5.082758620689655338e+00 2.064577553212254113e+00
5.084263322884012837e+00 2.056080087464804862e+00
5.085768025078370336e+00 2.047642751663002247e+00
5.087272727272726947e+00 2.039266036663545556e+00
5.088777429467084445e+00 2.030949697038085144e+00
5.090282131661441944e+00 2.022694469071669943e+00
5.091786833855799443e+00 2.007666891226991268e+00
5.093291536050156942e+00 1.986128590124699667e+00
5.094796238244514441e+00 1.964640847262421275e+00
5.096300940438871940e+00 1.943205503352777530e+00
5.097805642633228551e+00 1.921824644536740623e+00
5.099310344827586050e+00 1.900500847811980476e+00
5.100815047021943549e+00 1.879235340320245085e+00
5.102319749216301048e+00 1.858030453630855838e+00
5.103824451410658547e+00 1.836888273884783596e+00
5.105329153605016046e+00 1.815810641794650460e+00
5.106833855799373545e+00 1.794799520787253133e+00
5.108338557993730156e+00 1.773856628861038676e+00
5.109843260188087655e+00 1.752984174871152989e+00
5.111347962382445154e+00 1.732183631387693490e+00
5.112852664576802653e+00 1.711457207265806746e+00
5.114357366771160152e+00 1.690806375075590395e+00
5.115862068965517651e+00 1.670233466386365162e+00
5.117366771159874261e+00 1.649739340197354354e+00
5.118871473354231760e+00 1.629326328077879138e+00
5.120376175548589259e+00 1.604031991513641398e+00
5.121880877742946758e+00 1.565373713172341530e+00
5.123385579937304257e+00 1.527074987363173708e+00
5.124890282131661756e+00 1.489129310234874382e+00
5.126394984326019255e+00 1.451530300650354155e+00
5.127899686520375866e+00 1.414273172756796759e+00
5.129404388714733365e+00 1.377351790845462443e+00
5.130909090909090864e+00 1.340760264635961097e+00
5.132413793103448363e+00 1.304611859311623601e+00
5.133918495297805862e+00 1.269114084542018128e+00
5.135423197492163361e+00 1.234016112553875555e+00
5.136927899686520860e+00 1.199312175780981038e+00
5.138432601880877471e+00 1.164994297801973167e+00
5.139937304075234970e+00 1.131054011338791465e+00
5.141442006269592468e+00 1.097486039681919934e+00
5.142946708463949967e+00 1.067373453758761137e+00
5.144451410658307466e+00 1.042109918452395423e+00
5.145956112852664965e+00 1.021679603634275235e+00
5.147460815047022464e+00 1.006630305380658896e+00
5.148965517241379075e+00 9.977659242505901860e-01
5.150470219435736574e+00 9.958774758147600492e-01
5.151974921630094073e+00 1.001741618085408847e+00
5.153479623824451572e+00 1.016122860371473147e+00
5.154984326018809071e+00 1.039770249995865647e+00
5.156489028213166570e+00 1.073421790005768761e+00
5.157993730407524069e+00 1.117800144176515076e+00
5.159498432601880680e+00 1.157567513229559308e+00
5.161003134796238179e+00 1.146052383209870351e+00
5.162507836990595678e+00 1.131523270343185006e+00
5.164012539184953177e+00 1.117804439172632502e+00
5.165517241379310676e+00 1.089587296393266902e+00
5.167021943573668175e+00 1.049226727019292094e+00
5.168526645768025674e+00 8.961033661465229727e-01
5.170031347962382284e+00 7.324348080915984438e-01
5.171536050156739783e+00 5.804920802944756320e-01
5.173040752351097282e+00 4.185903609281652060e-01
5.174545454545454781e+00 3.112349695414548534e-01
5.176050156739812280e+00 2.655897142301852920e-01
5.177554858934169779e+00 3.423626471184692543e-01
5.179059561128526390e+00 5.043970205077269453e-01
5.180564263322883889e+00 6.737235610196546931e-01
5.182068965517241388e+00 8.506966671910436428e-01
5.183573667711598887e+00 1.035428377063476235e+00
5.185078369905956386e+00 1.228221426506157510e+00
5.186583072100313885e+00 1.429412420500533631e+00
5.188087774294671384e+00 1.639376987135634511e+00
5.189592476489027995e+00 1.806319068517234561e+00
5.191097178683385494e+00 1.915795574415175118e+00
5.192601880877742992e+00 1.923760215215689851e+00
5.194106583072100491e+00 1.995278649853677422e+00
5.195611285266457990e+00 2.116635851298004134e+00
5.197115987460815489e+00 2.270702270604027628e+00
5.198620689655172988e+00 2.463815604042908447e+00
5.200125391849529599e+00 2.669882891200880959e+00
5.201630094043887098e+00 2.821814574722272706e+00
5.203134796238244597e+00 3.266581793254846655e+00
5.204639498432602096e+00 4.060531705293233706e+00
5.206144200626959595e+00 4.281599327749081141e+00
5.207648902821317094e+00 4.467823978271998620e+00
5.209153605015674593e+00 4.750014058620222634e+00
5.210658307210031204e+00 5.171779732230318061e+00
5.212163009404388703e+00 5.735671490511105475e+00
5.213667711598746202e+00 6.726608577058115657e+00
5.215172413793103701e+00 7.320185875933795216e+00
5.216677115987461200e+00 7.505941758309017331e+00
5.218181818181818699e+00 8.545761790954935933e+00
5.219686520376175309e+00 9.826439315596596558e+00
5.221191222570532808e+00 1.106526737978156660e+01
5.222695924764890307e+00 9.952824116782034380e+00
5.224200626959247806e+00 5.026007073141594006e+00
5.225705329153605305e+00 1.615735733219981318e+00
5.227210031347962804e+00 1.071560829545091131e+00
5.228714733542320303e+00 1.020388895943842966e+00
5.230219435736676914e+00 9.611901054554620183e-01
5.231724137931034413e+00 9.087023077579496899e-01
5.233228840125391912e+00 8.356660214919952034e-01
5.234733542319749411e+00 6.938016861561301374e-01
5.236238244514106910e+00 6.286594800401864580e-01
5.237742946708464409e+00 9.019915603954306027e-01
5.239247648902821908e+00 1.204855052342031829e+00
5.240752351097178519e+00 1.477020120895031097e+00
5.242257053291536018e+00 1.689792878706006807e+00
5.243761755485893516e+00 1.927493793983649395e+00
5.245266457680251015e+00 2.714454888339445038e+00
5.246771159874608514e+00 3.107861807012468613e+00
5.248275862068966013e+00 3.496401390656656449e+00
5.249780564263323512e+00 3.496166270297760725e+00
5.251285266457680123e+00 3.243649949983649527e+00
5.252789968652037622e+00 2.881635526076834708e+00
5.254294670846395121e+00 2.657146632427865196e+00
5.255799373040752620e+00 2.683446979797024401e+00
5.257304075235110119e+00 2.684280454472192545e+00
5.258808777429467618e+00 2.689201292881236771e+00
5.260313479623825117e+00 2.689347322749236380e+00
5.261818181818181728e+00 2.512271013956849597e+00
5.263322884012539227e+00 1.873921693837700575e+00
5.264827586206896726e+00 1.704878254927011172e+00
5.266332288401254225e+00 1.526841585002724822e+00
5.267836990595611724e+00 1.345419967281054729e+00
5.269341692789969223e+00 1.024099159018592831e+00
5.270846394984325833e+00 7.969247883685376399e-01
5.272351097178683332e+00 7.307305536321265782e-01
5.273855799373040831e+00 6.856672089377072732e-01
5.275360501567398330e+00 6.413880078201905643e-01
5.276865203761755829e+00 5.977730585308074218e-01
5.278369905956113328e+00 5.546877436198142108e-01
5.279874608150470827e+00 5.119870149326102293e-01
5.281379310344827438e+00 4.695179706074081860e-01
5.282884012539184937e+00 4.271177689342627870e-01
5.284388714733542436e+00 3.879369736367107024e-01
5.285893416927899935e+00 3.492396721878277543e-01
5.287398119122257434e+00 3.104149934255137633e-01
5.288902821316614933e+00 2.713089310604081539e-01
5.290407523510971544e+00 2.317714056567439784e-01
5.291912225705329043e+00 1.916654681954564621e-01
5.293416927899686542e+00 1.508611643654439172e-01
5.294921630094044041e+00 1.092467015534734631e-01
5.296426332288401539e+00 7.016505930915094280e-02
5.297931034482759038e+00 5.179928776768312482e-02
5.299435736677116537e+00 3.635521801377008394e-02
5.300940438871473148e+00 2.394537894569342268e-02
5.302445141065830647e+00 1.468364931765749754e-02
5.303949843260188146e+00 1.551025199903719419e-02
5.305454545454545645e+00 2.120885284789549713e-02
5.306959247648903144e+00 3.171834020518745495e-02
5.308463949843260643e+00 4.728586041893836911e-02
5.309968652037618142e+00 6.816579997348619357e-02
5.311473354231974753e+00 9.462088991705441821e-02
5.312978056426332252e+00 1.253641039844545224e-01
5.314482758620689751e+00 1.457544139815936668e-01
5.315987460815047250e+00 1.692328261873015938e-01
5.317492163009404749e+00 1.944412628291869449e-01
5.318996865203762248e+00 2.035804009966084849e-01
5.320501567398119747e+00 2.139016448097738887e-01
5.322006269592476357e+00 2.291821365686930456e-01
5.323510971786833856e+00 2.464552610978383018e-01
5.325015673981191355e+00 2.657395482376028184e-01
5.326520376175548854e+00 2.878342354083883725e-01
5.328025078369906353e+00 3.127634973026283682e-01
5.329529780564263852e+00 3.353901504211249107e-01
5.331034482758621351e+00 3.538958161218523357e-01
5.332539184952977962e+00 3.748833760076902277e-01
5.334043887147335461e+00 3.982692617256071155e-01
5.335548589341692960e+00 4.239724819202423389e-01
5.337053291536050459e+00 4.519149903764297371e-01
5.338557993730407958e+00 4.820180045939548852e-01
5.340062695924765457e+00 5.142076506395947266e-01
5.341567398119122956e+00 5.486290993821246742e-01
5.343072100313479567e+00 5.857404428360325488e-01
5.344576802507837066e+00 6.248300615017163828e-01
5.346081504702194565e+00 6.658431021430453178e-01
5.347586206896552063e+00 7.087297428050548520e-01
5.349090909090909562e+00 7.534462972415201243e-01
5.350595611285267061e+00 7.999546013440816949e-01
5.352100313479624560e+00 8.451242165138685980e-01
5.353605015673981171e+00 8.916971909865438750e-01
5.355109717868338670e+00 9.398150142056398426e-01
5.356614420062696169e+00 9.894477439125078932e-01
5.358119122257053668e+00 1.050056642983391075e+00
5.359623824451411167e+00 1.091843396496765539e+00
5.361128526645768666e+00 1.132319930765916194e+00
5.362633228840125277e+00 1.172246705532011601e+00
5.364137931034482776e+00 1.213017631106481309e+00
5.365642633228840275e+00 1.254581781106788307e+00
5.367147335423197774e+00 1.296888842721268809e+00
5.368652037617555273e+00 1.336905812405834171e+00
5.370156739811912772e+00 1.370469979923287118e+00
5.371661442006270271e+00 1.404471378045513807e+00
5.373166144200626881e+00 1.438712927807803021e+00
5.374670846394984380e+00 1.473130326982564853e+00
5.376175548589341879e+00 1.507692651597752675e+00
5.377680250783699378e+00 1.542368854967144820e+00
5.379184952978056877e+00 1.564899177458431989e+00
5.380689655172414376e+00 1.588329731135972089e+00
5.382194357366771875e+00 1.611491418056549385e+00
5.383699059561128486e+00 1.634359695385205757e+00
5.385203761755485985e+00 1.656912229142129656e+00
5.386708463949843484e+00 1.679125826348285777e+00
5.388213166144200983e+00 1.700980484593183739e+00
5.389717868338558482e+00 1.722453133611963061e+00
5.391222570532915981e+00 1.743524875421706311e+00
5.392727272727272592e+00 1.764176321182796547e+00
5.394231974921630091e+00 1.784389063769016071e+00
5.395736677115987590e+00 1.804145309625019511e+00
5.397241379310345089e+00 1.823428983193910113e+00
5.398746081504702587e+00 1.842224254347140100e+00
5.400250783699060086e+00 1.860516274669559600e+00
5.401755485893417585e+00 1.878291913744466246e+00
5.403260188087774196e+00 1.895538654726032002e+00
5.404764890282131695e+00 1.912245207910175493e+00
5.406269592476489194e+00 1.928401388020390073e+00
5.407774294670846693e+00 1.943998605064440000e+00
5.409278996865204192e+00 1.959028637192614664e+00
5.410783699059561691e+00 1.973485103267824670e+00
5.412288401253919190e+00 1.987363094723078483e+00
5.413793103448275801e+00 2.000658439276433942e+00
5.415297805642633300e+00 2.013369418929442656e+00
5.416802507836990799e+00 2.029421414705261384e+00
5.418307210031348298e+00 2.047276327137081964e+00
5.419811912225705797e+00 2.064657808282566176e+00
5.421316614420063296e+00 2.081553832152584160e+00
5.422821316614420795e+00 2.097952618186356588e+00
5.424326018808777405e+00 2.113841894966404844e+00
5.425830721003134904e+00 2.129210863645347285e+00
5.427335423197492403e+00 2.144049461660850309e+00
5.428840125391849902e+00 2.158346644737184405e+00
5.430344827586207401e+00 2.172093577453763302e+00
5.431849529780564900e+00 2.180984710273935701e+00
5.433354231974922399e+00 2.189625506177538927e+00
5.434858934169279010e+00 2.198039280857781996e+00
5.436363636363636509e+00 2.206221616604372660e+00
5.437868338557994008e+00 2.214166377708571165e+00
5.439373040752351507e+00 2.221869146460085709e+00
5.440877742946709006e+00 2.229325750576973242e+00
5.442382445141066505e+00 2.232384278669417910e+00
5.443887147335424004e+00 2.234432378246649087e+00
5.445391849529780615e+00 2.236768610706284299e+00
5.446896551724138114e+00 2.239390767193178977e+00
5.448401253918495613e+00 2.242291730285194351e+00
5.449905956112853112e+00 2.245489907108549232e+00
5.451410658307210610e+00 2.249008122499754236e+00
5.452915360501568109e+00 2.252844903888711059e+00
5.454420062695925608e+00 2.256998042420275130e+00
5.455924764890282219e+00 2.261465820095998502e+00
5.457429467084639718e+00 2.266245291775685899e+00
5.458934169278997217e+00 2.271333757747492577e+00
5.460438871473354716e+00 2.276962411516720852e+00
5.461943573667712215e+00 2.282966816089153639e+00
5.463448275862069714e+00 2.289314574922646894e+00
5.464952978056426325e+00 2.296004460875451958e+00
5.466457680250783824e+00 2.303035246805821501e+00
5.467962382445141323e+00 2.310404723858608733e+00
5.469467084639498822e+00 2.318111174035366595e+00
5.470971786833856321e+00 2.326153615622697846e+00
5.472476489028213820e+00 2.334525667483512645e+00
5.473981191222571319e+00 2.343187570225178984e+00
5.475485893416927929e+00 2.352171965818191435e+00
5.476990595611285428e+00 2.361475418265655435e+00
5.478495297805642927e+00 2.371218187458865145e+00
5.480000000000000426e+00 2.382225648937451368e+00


==> data/NuPredic_sL.txt <==
0.00E+00	2.35E+00
3.13E-03	2.34E+00
6.27E-03	2.34E+00
9.40E-03	2.34E+00
1.25E-02	2.33E+00
1.57E-02	2.33E+00
1.88E-02	2.33E+00
2.19E-02	2.33E+00
2.51E-02	2.32E+00
2.82E-02	2.32E+00
3.13E-02	2.32E+00
3.45E-02	2.31E+00
3.76E-02	2.31E+00
4.08E-02	2.31E+00
4.39E-02	2.30E+00
4.70E-02	2.30E+00
5.02E-02	2.30E+00
5.33E-02	2.29E+00
5.64E-02	2.29E+00
5.96E-02	2.29E+00
6.27E-02	2.29E+00
6.58E-02	2.28E+00
6.90E-02	2.28E+00
7.21E-02	2.28E+00
7.52E-02	2.27E+00
7.84E-02	2.27E+00
8.15E-02	2.27E+00
8.46E-02	2.26E+00
8.78E-02	2.26E+00
9.09E-02	2.26E+00
9.40E-02	2.26E+00
9.72E-02	2.25E+00
1.00E-01	2.25E+00
1.03E-01	2.25E+00
1.07E-01	2.24E+00
1.10E-01	2.24E+00
1.13E-01	2.24E+00
1.16E-01	2.23E+00
1.19E-01	2.22E+00
1.22E-01	2.21E+00
1.25E-01	2.20E+00
1.29E-01	2.19E+00
1.32E-01	2.18E+00
1.35E-01	2.17E+00
1.38E-01	2.16E+00
1.41E-01	2.15E+00
1.44E-01	2.14E+00
1.47E-01	2.13E+00
1.50E-01	2.13E+00
1.54E-01	2.12E+00
1.57E-01	2.11E+00
1.60E-01	2.10E+00
1.63E-01	2.09E+00
1.66E-01	2.08E+00
1.69E-01	2.07E+00
1.72E-01	2.06E+00
1.76E-01	2.06E+00
1.79E-01	2.05E+00
1.82E-01	2.04E+00
1.85E-01	2.03E+00
1.88E-01	2.02E+00
1.91E-01	2.01E+00
1.94E-01	1.99E+00
1.97E-01	1.96E+00
2.01E-01	1.94E+00
2.04E-01	1.92E+00
2.07E-01	1.90E+00
2.10E-01	1.88E+00
2.13E-01	1.86E+00
2.16E-01	1.84E+00
2.19E-01	1.82E+00
2.23E-01	1.79E+00
2.26E-01	1.77E+00
2.29E-01	1.75E+00
2.32E-01	1.73E+00
2.35E-01	1.71E+00
2.38E-01	1.69E+00
2.41E-01	1.67E+00
2.45E-01	1.65E+00
2.48E-01	1.63E+00
2.51E-01	1.60E+00
2.54E-01	1.57E+00
2.57E-01	1.53E+00
2.60E-01	1.49E+00
2.63E-01	1.45E+00
2.66E-01	1.41E+00
2.70E-01	1.38E+00
2.73E-01	1.34E+00
2.76E-01	1.30E+00
2.79E-01	1.27E+00
2.82E-01	1.23E+00
2.85E-01	1.20E+00
2.88E-01	1.16E+00
2.92E-01	1.13E+00
2.95E-01	1.10E+00
2.98E-01	1.07E+00
3.01E-01	1.04E+00
3.04E-01	1.02E+00
3.07E-01	1.01E+00
3.10E-01	9.98E-01
3.13E-01	9.96E-01
3.17E-01	1.00E+00
3.20E-01	1.02E+00
3.23E-01	1.04E+00
3.26E-01	1.07E+00
3.29E-01	1.12E+00
3.32E-01	1.16E+00
3.35E-01	1.15E+00
3.39E-01	1.13E+00
3.42E-01	1.12E+00
3.45E-01	1.09E+00
3.48E-01	1.05E+00
3.51E-01	8.96E-01
3.54E-01	7.32E-01
3.57E-01	5.80E-01
3.61E-01	4.19E-01
3.64E-01	3.11E-01
3.67E-01	2.66E-01
3.70E-01	3.42E-01
3.73E-01	5.04E-01
3.76E-01	6.74E-01
3.79E-01	8.51E-01
3.82E-01	1.04E+00
3.86E-01	1.23E+00
3.89E-01	1.43E+00
3.92E-01	1.64E+00
3.95E-01	1.81E+00
3.98E-01	1.92E+00
4.01E-01	1.92E+00
4.04E-01	2.00E+00
4.08E-01	2.12E+00
4.11E-01	2.27E+00
4.14E-01	2.46E+00
4.17E-01	2.67E+00
4.20E-01	2.82E+00
4.23E-01	3.27E+00
4.26E-01	4.06E+00
4.29E-01	4.28E+00
4.33E-01	4.47E+00
4.36E-01	4.75E+00
4.39E-01	5.17E+00
4.42E-01	5.74E+00
4.45E-01	6.73E+00
4.48E-01	7.32E+00
4.51E-01	7.51E+00
4.55E-01	8.55E+00
4.58E-01	9.83E+00
4.61E-01	1.11E+01
4.64E-01	9.95E+00
4.67E-01	5.03E+00
4.70E-01	1.62E+00
4.73E-01	1.07E+00
4.76E-01	1.02E+00
4.80E-01	9.61E-01
4.83E-01	9.09E-01
4.86E-01	8.36E-01
4.89E-01	6.94E-01
4.92E-01	6.29E-01
4.95E-01	9.02E-01
4.98E-01	1.20E+00
5.02E-01	1.48E+00
5.05E-01	1.69E+00
5.08E-01	1.93E+00
5.11E-01	2.71E+00
5.14E-01	3.11E+00
5.17E-01	3.50E+00
5.20E-01	3.50E+00
5.24E-01	3.24E+00
5.27E-01	2.88E+00
5.30E-01	2.66E+00
5.33E-01	2.68E+00
5.36E-01	2.68E+00
5.39E-01	2.69E+00
5.42E-01	2.69E+00
5.45E-01	2.51E+00
5.49E-01	1.87E+00
5.52E-01	1.70E+00
5.55E-01	1.53E+00
5.58E-01	1.35E+00
5.61E-01	1.02E+00
5.64E-01	7.97E-01
5.67E-01	7.31E-01
5.71E-01	6.86E-01
5.74E-01	6.41E-01
5.77E-01	5.98E-01
5.80E-01	5.55E-01
5.83E-01	5.12E-01
5.86E-01	4.70E-01
5.89E-01	4.27E-01
5.92E-01	3.88E-01
5.96E-01	3.49E-01
5.99E-01	3.10E-01
6.02E-01	2.71E-01
6.05E-01	2.32E-01
6.08E-01	1.92E-01
6.11E-01	1.51E-01
6.14E-01	1.09E-01
6.18E-01	7.02E-02
6.21E-01	5.18E-02
6.24E-01	3.64E-02
6.27E-01	2.39E-02
6.30E-01	1.47E-02
6.33E-01	1.55E-02
6.36E-01	2.12E-02
6.39E-01	3.17E-02
6.43E-01	4.73E-02
6.46E-01	6.82E-02
6.49E-01	9.46E-02
6.52E-01	1.25E-01
6.55E-01	1.46E-01
6.58E-01	1.69E-01
6.61E-01	1.94E-01
6.65E-01	2.04E-01
6.68E-01	2.14E-01
6.71E-01	2.29E-01
6.74E-01	2.46E-01
6.77E-01	2.66E-01
6.80E-01	2.88E-01
6.83E-01	3.13E-01
6.87E-01	3.35E-01
6.90E-01	3.54E-01
6.93E-01	3.75E-01
6.96E-01	3.98E-01
6.99E-01	4.24E-01
7.02E-01	4.52E-01
7.05E-01	4.82E-01
7.08E-01	5.14E-01
7.12E-01	5.49E-01
7.15E-01	5.86E-01
7.18E-01	6.25E-01
7.21E-01	6.66E-01
7.24E-01	7.09E-01
7.27E-01	7.53E-01
7.30E-01	8.00E-01
7.34E-01	8.45E-01
7.37E-01	8.92E-01
7.40E-01	9.40E-01
7.43E-01	9.89E-01
7.46E-01	1.05E+00
7.49E-01	1.09E+00
7.52E-01	1.13E+00
7.55E-01	1.17E+00
7.59E-01	1.21E+00
7.62E-01	1.25E+00
7.65E-01	1.30E+00
7.68E-01	1.34E+00
7.71E-01	1.37E+00
7.74E-01	1.40E+00
7.77E-01	1.44E+00
7.81E-01	1.47E+00
7.84E-01	1.51E+00
7.87E-01	1.54E+00
7.90E-01	1.56E+00
7.93E-01	1.59E+00
7.96E-01	1.61E+00
7.99E-01	1.63E+00
8.03E-01	1.66E+00
8.06E-01	1.68E+00
8.09E-01	1.70E+00
8.12E-01	1.72E+00
8.15E-01	1.74E+00
8.18E-01	1.76E+00
8.21E-01	1.78E+00
8.24E-01	1.80E+00
8.28E-01	1.82E+00
8.31E-01	1.84E+00
8.34E-01	1.86E+00
8.37E-01	1.88E+00
8.40E-01	1.90E+00
8.43E-01	1.91E+00
8.46E-01	1.93E+00
8.50E-01	1.94E+00
8.53E-01	1.96E+00
8.56E-01	1.97E+00
8.59E-01	1.99E+00
8.62E-01	2.00E+00
8.65E-01	2.01E+00
8.68E-01	2.03E+00
8.71E-01	2.05E+00
8.75E-01	2.06E+00
8.78E-01	2.08E+00
8.81E-01	2.10E+00
8.84E-01	2.11E+00
8.87E-01	2.13E+00
8.90E-01	2.14E+00
8.93E-01	2.16E+00
8.97E-01	2.17E+00
9.00E-01	2.18E+00
9.03E-01	2.19E+00
9.06E-01	2.20E+00
9.09E-01	2.21E+00
9.12E-01	2.21E+00
9.15E-01	2.22E+00
9.18E-01	2.23E+00
9.22E-01	2.23E+00
9.25E-01	2.23E+00
9.28E-01	2.24E+00
9.31E-01	2.24E+00
9.34E-01	2.24E+00
9.37E-01	2.25E+00
9.40E-01	2.25E+00
9.44E-01	2.25E+00
9.47E-01	2.26E+00
9.50E-01	2.26E+00
9.53E-01	2.27E+00
9.56E-01	2.27E+00
9.59E-01	2.28E+00
9.62E-01	2.28E+00
9.66E-01	2.29E+00
9.69E-01	2.30E+00
9.72E-01	2.30E+00
9.75E-01	2.31E+00
9.78E-01	2.32E+00
9.81E-01	2.33E+00
9.84E-01	2.33E+00
9.87E-01	2.34E+00
9.91E-01	2.35E+00
9.94E-01	2.36E+00
9.97E-01	2.37E+00
1.00E+00	2.38E+00


==> data/Nu_lower.txt <==
5.000000000000000000e+00 8.235393060773594787e-01
5.001605351170568703e+00 8.447619195575581941e-01
5.003210702341137406e+00 8.624847463875515707e-01
5.004816053511706109e+00 8.788879347261633335e-01
5.006421404682273923e+00 8.948148226547567585e-01
5.008026755852842626e+00 9.090008842527694810e-01
5.009632107023411329e+00 9.230237758351285127e-01
5.011237458193980032e+00 9.362979455641362581e-01
5.012842809364548735e+00 9.478557493206489770e-01
5.014448160535117438e+00 9.585059907216866293e-01
5.016053511705685253e+00 9.683740358090460187e-01
5.017658862876253956e+00 9.773187455437459814e-01
5.019264214046822659e+00 9.858622604996267746e-01
5.020869565217391362e+00 9.937475720587480854e-01
5.022474916387960064e+00 1.000971143520827278e+00
5.024080267558528767e+00 1.007305826309212726e+00
5.025685618729096582e+00 1.012040867563518853e+00
5.027290969899665285e+00 1.016165297673421231e+00
5.028896321070233988e+00 1.019884752899332891e+00
5.030501672240802691e+00 1.023251906297061975e+00
5.032107023411371394e+00 1.026342569620106726e+00
5.033712374581940097e+00 1.028805676089523891e+00
5.035317725752508800e+00 1.030775808581138708e+00
5.036923076923076614e+00 1.032434045083798102e+00
5.038528428093645317e+00 1.033749715718473183e+00
5.040133779264214020e+00 1.034523160592261348e+00
5.041739130434782723e+00 1.034733837024675696e+00
5.043344481605351426e+00 1.034296236242936873e+00
5.044949832775920129e+00 1.033340360659049884e+00
5.046555183946487944e+00 1.031905865116502730e+00
5.048160535117056646e+00 1.030122807313689215e+00
5.049765886287625349e+00 1.027973964023086495e+00
5.051371237458194052e+00 1.025340836182679904e+00
5.052976588628762755e+00 1.022067248996657574e+00
5.054581939799331458e+00 1.018119904465117465e+00
5.056187290969899273e+00 1.013607953270204032e+00
5.057792642140467976e+00 1.008433035978651082e+00
5.059397993311036679e+00 1.002731694217180891e+00
5.061003344481605382e+00 9.967870530032805210e-01
5.062608695652174085e+00 9.905957641278668735e-01
5.064214046822742787e+00 9.840325585849822865e-01
5.065819397993311490e+00 9.770581001519254016e-01
5.067424749163879305e+00 9.700562772706378123e-01
5.069030100334448008e+00 9.626619544049102029e-01
5.070635451505016711e+00 9.547855259188908761e-01
5.072240802675585414e+00 9.462382243335119014e-01
5.073846153846154117e+00 9.373933001866812109e-01
5.075451505016722820e+00 9.281256565283710902e-01
5.077056856187290634e+00 9.183432361735244243e-01
5.078662207357859337e+00 9.082535057286700297e-01
5.080267558528428040e+00 8.976276619755261255e-01
5.081872909698996743e+00 8.863172714636233795e-01
5.083478260869565446e+00 8.749766820479776275e-01
5.085083612040134149e+00 8.635653473883546649e-01
5.086688963210702852e+00 8.513872449744297466e-01
5.088294314381270667e+00 8.384597947379341942e-01
5.089899665551839369e+00 8.253616859327150834e-01
5.091505016722408072e+00 8.116780690999478853e-01
5.093110367892976775e+00 7.976511305444029531e-01
5.094715719063545478e+00 7.831038567061168187e-01
5.096321070234114181e+00 7.680216770151440109e-01
5.097926421404681996e+00 7.525943625049982266e-01
5.099531772575250699e+00 7.367691365357404987e-01
5.101137123745819402e+00 7.205177341308082184e-01
5.102742474916388105e+00 7.038009119651600365e-01
5.104347826086956808e+00 6.867665529606392649e-01
5.105953177257525510e+00 6.694990832725462582e-01
5.107558528428093325e+00 6.519189165604686309e-01
5.109163879598662028e+00 6.345419273236199142e-01
5.110769230769230731e+00 6.166109665372996318e-01
5.112374581939799434e+00 5.983232096810675582e-01
5.113979933110368137e+00 5.796302998013183050e-01
5.115585284280936840e+00 5.607772989830106525e-01
5.117190635451505543e+00 5.416159581089767805e-01
5.118795986622073357e+00 5.220906984539266382e-01
5.120401337792642060e+00 5.023603249871622101e-01
5.122006688963210763e+00 4.819478779001409308e-01
5.123612040133779466e+00 4.613148883084225993e-01
5.125217391304348169e+00 4.403737945410843846e-01
5.126822742474916872e+00 4.187153007156141360e-01
5.128428093645484687e+00 3.965771708879315405e-01
5.130033444816053390e+00 3.740890072288927115e-01
5.131638795986622092e+00 3.512869039531558712e-01
5.133244147157190795e+00 3.275022931823814432e-01
5.134849498327759498e+00 3.028787896265894286e-01
5.136454849498328201e+00 2.775771606976080719e-01
5.138060200668896016e+00 2.514361674163321236e-01
5.139665551839464719e+00 2.242352208439493122e-01
5.141270903010033422e+00 1.960891067441614677e-01
5.142876254180602125e+00 1.668891922184394527e-01
5.144481605351170828e+00 1.372120555379006124e-01
5.146086956521739531e+00 1.067639698623772393e-01
5.147692307692308233e+00 7.586223236474154419e-02
5.149297658862876048e+00 4.415179149784953516e-02
5.150903010033444751e+00 1.143699508720574798e-02
5.152508361204013454e+00 -2.144680083056749176e-02
5.154113712374582157e+00 -5.372208749909934689e-02
5.155719063545150860e+00 -8.647369253930459188e-02
5.157324414715719563e+00 -1.198324436169302398e-01
5.158929765886287377e+00 -1.526425027118176736e-01
5.160535117056856080e+00 -1.827742203251709885e-01
5.162140468227424783e+00 -2.131536993966716143e-01
5.163745819397993486e+00 -2.448707714294688920e-01
5.165351170568562189e+00 -2.753831675066773510e-01
5.166956521739130892e+00 -3.057016638948475418e-01
5.168561872909698707e+00 -3.367833079727196033e-01
5.170167224080267410e+00 -3.665822042907994627e-01
5.171772575250836113e+00 -3.973163050622361414e-01
5.173377926421404815e+00 -4.248655884707307484e-01
5.174983277591973518e+00 -4.535884542237245132e-01
5.176588628762542221e+00 -4.792916438947534274e-01
5.178193979933110924e+00 -5.056145512294214495e-01
5.179799331103678739e+00 -5.385776618338931065e-01
5.181404682274247442e+00 -5.601224595424547648e-01
5.183010033444816145e+00 -5.790487362019067774e-01
5.184615384615384848e+00 -5.737847769802226772e-01
5.186220735785953551e+00 -5.384924675676021621e-01
5.187826086956522254e+00 -4.841353120474383154e-01
5.189431438127090068e+00 -4.100548156598815552e-01
5.191036789297658771e+00 -3.346617336557566880e-01
5.192642140468227474e+00 -2.376117527077266089e-01
5.194247491638796177e+00 -9.383442516338069694e-02
5.195852842809364880e+00 8.901809181768216561e-02
5.197458193979933583e+00 3.197063835339073457e-01
5.199063545150501398e+00 5.655463352821299416e-01
5.200668896321070100e+00 8.061567223000563054e-01
5.202274247491638803e+00 1.039058039159870273e+00
5.203879598662207506e+00 1.273659278283872265e+00
5.205484949832776209e+00 1.511712020684644386e+00
5.207090301003344912e+00 1.726679005639485620e+00
5.208695652173913615e+00 1.917105041578845093e+00
5.210301003344481430e+00 2.095178298655266058e+00
5.211906354515050133e+00 2.249658421690195809e+00
5.213511705685618836e+00 2.378638312257485232e+00
5.215117056856187538e+00 2.440366853628158417e+00
5.216722408026756241e+00 2.451323756387564501e+00
5.218327759197324944e+00 2.416952817159791600e+00
5.219933110367892759e+00 2.350381402767690808e+00
5.221538461538461462e+00 2.247961248980313353e+00
5.223143812709030165e+00 2.126815895706006376e+00
5.224749163879598868e+00 1.971126918727528210e+00
5.226354515050167571e+00 1.809550502435215424e+00
5.227959866220736274e+00 1.639052650333440386e+00
5.229565217391304977e+00 1.469428961268713696e+00
5.231170568561872791e+00 1.310804410887131954e+00
5.232775919732441494e+00 1.160906557375439352e+00
5.234381270903010197e+00 1.033336855298787604e+00
5.235986622073578900e+00 9.157249216196383657e-01
5.237591973244147603e+00 8.136929032019146746e-01
5.239197324414716306e+00 7.248655904776977188e-01
5.240802675585284121e+00 6.421967878294703169e-01
5.242408026755852823e+00 5.598595062628284325e-01
5.244013377926421526e+00 4.901092539218967481e-01
5.245618729096990229e+00 4.243726888404975028e-01
5.247224080267558932e+00 3.602184246190573980e-01
5.248829431438127635e+00 2.922398858210932815e-01
5.250434782608696338e+00 2.216700088225462828e-01
5.252040133779264153e+00 1.466773433664156912e-01
5.253645484949832856e+00 6.971909459871294956e-02
5.255250836120401559e+00 -1.153947753236250762e-02
5.256856187290970261e+00 -9.630601965077723037e-02
5.258461538461538964e+00 -1.822842676227791614e-01
5.260066889632106779e+00 -2.716105447543857299e-01
5.261672240802675482e+00 -3.634150106102089772e-01
5.263277591973244185e+00 -4.569619891949938673e-01
5.264882943143812888e+00 -5.562478091541063208e-01
5.266488294314381591e+00 -6.523301715327947115e-01
5.268093645484950294e+00 -7.413297756391237225e-01
5.269698996655518997e+00 -8.276775254373156532e-01
5.271304347826086811e+00 -9.038331552982085126e-01
5.272909698996655514e+00 -9.732272542080785405e-01
5.274515050167224217e+00 -1.037313240043630458e+00
5.276120401337792920e+00 -1.097583607758729762e+00
5.277725752508361623e+00 -1.153274756495561215e+00
5.279331103678930326e+00 -1.201761836633136404e+00
5.280936454849498141e+00 -1.245948367419157377e+00
5.282541806020066844e+00 -1.286370147935390840e+00
5.284147157190635546e+00 -1.320755431569997640e+00
5.285752508361204249e+00 -1.346948692975475037e+00
5.287357859531772952e+00 -1.371910671118218072e+00
5.288963210702341655e+00 -1.390499630077163040e+00
5.290568561872910358e+00 -1.407801853155238314e+00
5.292173913043478173e+00 -1.424516563398292579e+00
5.293779264214046876e+00 -1.439968602406792364e+00
5.295384615384615579e+00 -1.455584117027163060e+00
5.296989966555184282e+00 -1.473042530706714093e+00
5.298595317725752984e+00 -1.491866236551443681e+00
5.300200668896321687e+00 -1.506946959930438590e+00
5.301806020066889502e+00 -1.515788993172168642e+00
5.303411371237458205e+00 -1.518182919927927754e+00
5.305016722408026908e+00 -1.519071190203729049e+00
5.306622073578595611e+00 -1.514161734545200755e+00
5.308227424749164314e+00 -1.504727049965020713e+00
5.309832775919733017e+00 -1.493408654387956558e+00
5.311438127090301720e+00 -1.479352181384381071e+00
5.313043478260869534e+00 -1.463313877741589053e+00
5.314648829431438237e+00 -1.446325317554216783e+00
5.316254180602006940e+00 -1.426004685057703281e+00
5.317859531772575643e+00 -1.404231097413752849e+00
5.319464882943144346e+00 -1.382025392497649996e+00
5.321070234113713049e+00 -1.359096426882949959e+00
5.322675585284280864e+00 -1.336604889723161271e+00
5.324280936454849567e+00 -1.313674297920130574e+00
5.325886287625418269e+00 -1.290512557439831731e+00
5.327491638795986972e+00 -1.267090770173814773e+00
5.329096989966555675e+00 -1.243914459259144012e+00
5.330702341137124378e+00 -1.220181578902800101e+00
5.332307692307692193e+00 -1.196286750240464603e+00
5.333913043478260896e+00 -1.172377566224494849e+00
5.335518394648829599e+00 -1.148304582686275666e+00
5.337123745819398302e+00 -1.124233642341454953e+00
5.338729096989967005e+00 -1.099945254244861781e+00
5.340334448160535707e+00 -1.075653088464598950e+00
5.341939799331104410e+00 -1.051557492987007070e+00
5.343545150501672225e+00 -1.027174093357048790e+00
5.345150501672240928e+00 -1.002387982900477592e+00
5.346755852842809631e+00 -9.776204592857161702e-01
5.348361204013378334e+00 -9.530947504463826991e-01
5.349966555183947037e+00 -9.287821592056952902e-01
5.351571906354515740e+00 -9.046780905405112927e-01
5.353177257525083554e+00 -8.805624948257190221e-01
5.354782608695652257e+00 -8.563877856309382031e-01
5.356387959866220960e+00 -8.322764387370052974e-01
5.357993311036789663e+00 -8.080747072101279738e-01
5.359598662207358366e+00 -7.835660690941610440e-01
5.361204013377927069e+00 -7.593056731538331272e-01
5.362809364548494884e+00 -7.345811363145424711e-01
5.364414715719063587e+00 -7.100558926772020385e-01
5.366020066889632290e+00 -6.857666389657995909e-01
5.367625418060200992e+00 -6.620097676298269951e-01
5.369230769230769695e+00 -6.385175002965997049e-01
5.370836120401338398e+00 -6.153303470183515422e-01
5.372441471571907101e+00 -5.930327733616320707e-01
5.374046822742474916e+00 -5.713708964105392862e-01
5.375652173913043619e+00 -5.502195994491698716e-01
5.377257525083612322e+00 -5.292937126582120122e-01
5.378862876254181025e+00 -5.089013714446763981e-01
5.380468227424749728e+00 -4.890481342493524508e-01
5.382073578595318430e+00 -4.693103506112537016e-01
5.383678929765886245e+00 -4.495647634871589027e-01
5.385284280936454948e+00 -4.299547222805542024e-01
5.386889632107023651e+00 -4.116616887809452230e-01
5.388494983277592354e+00 -3.955772826761996264e-01
5.390100334448161057e+00 -3.802288711593067028e-01
5.391705685618729760e+00 -3.652356612154175064e-01
5.393311036789297575e+00 -3.508243838078015653e-01
5.394916387959866277e+00 -3.366569756740043218e-01
5.396521739130434980e+00 -3.228568012025987422e-01
5.398127090301003683e+00 -3.095942238175137806e-01
5.399732441471572386e+00 -2.967168703933877882e-01
5.401337792642141089e+00 -2.843805280286573200e-01
5.402943143812709792e+00 -2.723944549955747974e-01
5.404548494983277607e+00 -2.605954582443770207e-01
5.406153846153846310e+00 -2.490723407738983930e-01
5.407759197324415013e+00 -2.377208694414651990e-01
5.409364548494983715e+00 -2.267915815601670992e-01
5.410969899665552418e+00 -2.161978501538741604e-01
5.412575250836121121e+00 -2.057785039744113309e-01
5.414180602006688936e+00 -1.954831163707615449e-01
5.415785953177257639e+00 -1.857945409229944111e-01
5.417391304347826342e+00 -1.763132629723873634e-01
5.418996655518395045e+00 -1.669681775319142858e-01
5.420602006688963748e+00 -1.577067541150345420e-01
5.422207357859532451e+00 -1.490183909067475110e-01
5.423812709030100265e+00 -1.405462295281512120e-01
5.425418060200668968e+00 -1.321357354484589131e-01
5.427023411371237671e+00 -1.241038586103895280e-01
5.428628762541806374e+00 -1.160106541318768336e-01
5.430234113712375077e+00 -1.079334336222221857e-01
5.431839464882943780e+00 -1.001079294844005041e-01
5.433444816053512483e+00 -9.224847731894247893e-02
5.435050167224080298e+00 -8.386682632238318114e-02
5.436655518394649000e+00 -7.555259776178635533e-02
5.438260869565217703e+00 -6.740527083776814976e-02
5.439866220735786406e+00 -5.949441474763128568e-02
5.441471571906355109e+00 -5.194646086282617148e-02
5.443076923076923812e+00 -4.474831695359604566e-02
5.444682274247491627e+00 -3.773699836636890126e-02
5.446287625418060330e+00 -3.127221052937656509e-02
5.447892976588629033e+00 -2.521601469648127036e-02
5.449498327759197736e+00 -1.955893864674917992e-02
5.451103678929766438e+00 -1.425836407204350564e-02
5.452709030100335141e+00 -9.638169001314533801e-03
5.454314381270903844e+00 -5.672975480961461869e-03
5.455919732441471659e+00 -2.740700835196285823e-03
5.457525083612040362e+00 -2.002795801434587020e-04
5.459130434782609065e+00 1.328759080925667746e-03
5.460735785953177768e+00 1.951097520618727543e-03
5.462341137123746471e+00 1.768714990858288871e-03
5.463946488294315174e+00 1.201151178241488537e-03
5.465551839464882988e+00 -7.983547082957009877e-04
5.467157190635451691e+00 -3.635187465258482575e-03
5.468762541806020394e+00 -6.883039340378260817e-03
5.470367892976589097e+00 -1.165859061127383356e-02
5.471973244147157800e+00 -1.837009929595589952e-02
5.473578595317726503e+00 -2.660677896196794734e-02
5.475183946488295206e+00 -3.569640857347167184e-02
5.476789297658863021e+00 -4.627234997415241580e-02
5.478394648829431723e+00 -5.823891288163851598e-02
5.480000000000000426e+00 -7.233392824021400713e-02


==> data/Nu_mean.txt <==
5.000000000000000000e+00 2.438591247181727262e+00
5.001605351170568703e+00 2.441641534024584725e+00
5.003210702341137406e+00 2.443931018888314544e+00
5.004816053511706109e+00 2.444662486658322198e+00
5.006421404682273923e+00 2.445386869701844379e+00
5.008026755852842626e+00 2.445570922814133130e+00
5.009632107023411329e+00 2.445661547961272664e+00
5.011237458193980032e+00 2.445612697450184836e+00
5.012842809364548735e+00 2.445360885503745862e+00
5.014448160535117438e+00 2.444972561270801759e+00
5.016053511705685253e+00 2.444247466722010209e+00
5.017658862876253956e+00 2.443222465184644143e+00
5.019264214046822659e+00 2.442088850963509028e+00
5.020869565217391362e+00 2.440757395839147303e+00
5.022474916387960064e+00 2.439172713488373390e+00
5.024080267558528767e+00 2.437048677160900567e+00
5.025685618729096582e+00 2.434115496474209106e+00
5.027290969899665285e+00 2.430922456939847542e+00
5.028896321070233988e+00 2.427517929382636996e+00
5.030501672240802691e+00 2.423735130218724887e+00
5.032107023411371394e+00 2.419721589515731797e+00
5.033712374581940097e+00 2.415508558715532494e+00
5.035317725752508800e+00 2.411028525183256388e+00
5.036923076923076614e+00 2.406292814903921773e+00
5.038528428093645317e+00 2.401373348703032207e+00
5.040133779264214020e+00 2.396234421521022728e+00
5.041739130434782723e+00 2.390823058814373514e+00
5.043344481605351426e+00 2.385145360561395478e+00
5.044949832775920129e+00 2.379174477052403702e+00
5.046555183946487944e+00 2.372824054289118134e+00
5.048160535117056646e+00 2.366166255537786700e+00
5.049765886287625349e+00 2.359258973722968555e+00
5.051371237458194052e+00 2.352010199913591393e+00
5.052976588628762755e+00 2.344371350249576214e+00
5.054581939799331458e+00 2.336437394574005122e+00
5.056187290969899273e+00 2.328085341815919307e+00
5.057792642140467976e+00 2.319482558242501380e+00
5.059397993311036679e+00 2.310622794241465439e+00
5.061003344481605382e+00 2.301530798144026946e+00
5.062608695652174085e+00 2.292176143354377249e+00
5.064214046822742787e+00 2.282594654958181923e+00
5.065819397993311490e+00 2.272813618514479383e+00
5.067424749163879305e+00 2.262833665752081558e+00
5.069030100334448008e+00 2.252599616826744366e+00
5.070635451505016711e+00 2.241946054711591252e+00
5.072240802675585414e+00 2.230880894212212251e+00
5.073846153846154117e+00 2.219375242611075549e+00
5.075451505016722820e+00 2.207427658456382336e+00
5.077056856187290634e+00 2.194973290001162258e+00
5.078662207357859337e+00 2.182134190752221148e+00
5.080267558528428040e+00 2.168935643952953907e+00
5.081872909698996743e+00 2.155236409686770660e+00
5.083478260869565446e+00 2.141108127129630834e+00
5.085083612040134149e+00 2.126505853934276935e+00
5.086688963210702852e+00 2.111342330710386239e+00
5.088294314381270667e+00 2.095673787026229196e+00
5.089899665551839369e+00 2.079651137089682411e+00
5.091505016722408072e+00 2.063187899059069519e+00
5.093110367892976775e+00 2.046376915196043811e+00
5.094715719063545478e+00 2.029232309415307078e+00
5.096321070234114181e+00 2.011796136027574011e+00
5.097926421404681996e+00 1.994062937122615509e+00
5.099531772575250699e+00 1.976050434324416738e+00
5.101137123745819402e+00 1.957719784272135888e+00
5.102742474916388105e+00 1.939048539228461543e+00
5.104347826086956808e+00 1.920047765226031711e+00
5.105953177257525510e+00 1.900832922505196976e+00
5.107558528428093325e+00 1.881381092511626107e+00
5.109163879598662028e+00 1.861722705753097840e+00
5.110769230769230731e+00 1.841655758592225078e+00
5.112374581939799434e+00 1.821388543251749592e+00
5.113979933110368137e+00 1.800943801645659148e+00
5.115585284280936840e+00 1.780006164806798408e+00
5.117190635451505543e+00 1.758837600683534452e+00
5.118795986622073357e+00 1.737438258752491915e+00
5.120401337792642060e+00 1.715785671603016427e+00
5.122006688963210763e+00 1.693866744583794048e+00
5.123612040133779466e+00 1.671609113887645659e+00
5.125217391304348169e+00 1.648972894351528939e+00
5.126822742474916872e+00 1.625897780572885143e+00
5.128428093645484687e+00 1.602402527197607451e+00
5.130033444816053390e+00 1.578610066993855199e+00
5.131638795986622092e+00 1.554687586474340355e+00
5.133244147157190795e+00 1.530472806156182752e+00
5.134849498327759498e+00 1.505919188597627079e+00
5.136454849498328201e+00 1.481331229027036400e+00
5.138060200668896016e+00 1.456494857222583095e+00
5.139665551839464719e+00 1.431399418881899699e+00
5.141270903010033422e+00 1.406108627108666020e+00
5.142876254180602125e+00 1.380318199202709373e+00
5.144481605351170828e+00 1.354555311219301394e+00
5.146086956521739531e+00 1.328605484337171072e+00
5.147692307692308233e+00 1.302421387792874530e+00
5.149297658862876048e+00 1.275849061363078629e+00
5.150903010033444751e+00 1.249064748432631600e+00
5.152508361204013454e+00 1.222446819902924586e+00
5.154113712374582157e+00 1.196433969948723641e+00
5.155719063545150860e+00 1.170627491615178872e+00
5.157324414715719563e+00 1.144754186579569621e+00
5.158929765886287377e+00 1.119674634276935699e+00
5.160535117056856080e+00 1.095810565324633057e+00
5.162140468227424783e+00 1.073536746689301991e+00
5.163745819397993486e+00 1.052328282026382400e+00
5.165351170568562189e+00 1.032831221822192891e+00
5.166956521739130892e+00 1.014675945017848191e+00
5.168561872909698707e+00 9.980957342255165621e-01
5.170167224080267410e+00 9.842476352399759376e-01
5.171772575250836113e+00 9.730289699760170663e-01
5.173377926421404815e+00 9.682297388518071868e-01
5.174983277591973518e+00 9.697239619867523697e-01
5.176588628762542221e+00 9.829866654362588996e-01
5.178193979933110924e+00 1.006363461793031489e+00
5.179799331103678739e+00 1.040284133295503732e+00
5.181404682274247442e+00 1.093869714316054953e+00
5.183010033444816145e+00 1.167224557307116495e+00
5.184615384615384848e+00 1.266634013862488306e+00
5.186220735785953551e+00 1.397054492292675310e+00
5.187826086956522254e+00 1.554217642150389267e+00
5.189431438127090068e+00 1.740242984141895377e+00
5.191036789297658771e+00 1.944426057592456125e+00
5.192642140468227474e+00 2.167295487066962512e+00
5.194247491638796177e+00 2.416224815866424791e+00
5.195852842809364880e+00 2.688053569671351006e+00
5.197458193979933583e+00 2.982397775847982047e+00
5.199063545150501398e+00 3.289535415576098298e+00
5.200668896321070100e+00 3.604850339839817952e+00
5.202274247491638803e+00 3.921455292564989481e+00
5.203879598662207506e+00 4.232129475774183192e+00
5.205484949832776209e+00 4.537071836130112779e+00
5.207090301003344912e+00 4.828180276383170266e+00
5.208695652173913615e+00 5.101912393464160367e+00
5.210301003344481430e+00 5.343366234253304370e+00
5.211906354515050133e+00 5.547796860608817049e+00
5.213511705685618836e+00 5.705003693033527057e+00
5.215117056856187538e+00 5.804061378224219858e+00
5.216722408026756241e+00 5.825780770284068488e+00
5.218327759197324944e+00 5.782666414028601487e+00
5.219933110367892759e+00 5.680061716832582874e+00
5.221538461538461462e+00 5.533522850134618309e+00
5.223143812709030165e+00 5.353509026651867231e+00
5.224749163879598868e+00 5.154775522115691011e+00
5.226354515050167571e+00 4.942219374080345951e+00
5.227959866220736274e+00 4.731006018598996832e+00
5.229565217391304977e+00 4.525428823335140294e+00
5.231170568561872791e+00 4.330667291905307970e+00
5.232775919732441494e+00 4.146755848217454243e+00
5.234381270903010197e+00 3.974600552062416359e+00
5.235986622073578900e+00 3.809194084917551404e+00
5.237591973244147603e+00 3.651498268184962370e+00
5.239197324414716306e+00 3.503170713763656519e+00
5.240802675585284121e+00 3.360423862549589913e+00
5.242408026755852823e+00 3.220701520291325171e+00
5.244013377926421526e+00 3.087741108782379396e+00
5.245618729096990229e+00 2.958081507733214099e+00
5.247224080267558932e+00 2.831174773524183230e+00
5.248829431438127635e+00 2.704754712229457958e+00
5.250434782608696338e+00 2.579276415202454764e+00
5.252040133779264153e+00 2.452566651452274815e+00
5.253645484949832856e+00 2.325486273048030572e+00
5.255250836120401559e+00 2.198622685273955657e+00
5.256856187290970261e+00 2.071999449955647776e+00
5.258461538461538964e+00 1.946658186347545616e+00
5.260066889632106779e+00 1.820944476800648415e+00
5.261672240802675482e+00 1.695852124581410436e+00
5.263277591973244185e+00 1.571561778036653090e+00
5.264882943143812888e+00 1.448046437920580409e+00
5.266488294314381591e+00 1.327044094890855064e+00
5.268093645484950294e+00 1.209177720975149750e+00
5.269698996655518997e+00 1.096238918416552854e+00
5.271304347826086811e+00 9.915742684076466196e-01
5.272909698996655514e+00 8.938100511357703892e-01
5.274515050167224217e+00 8.028049317847897326e-01
5.276120401337792920e+00 7.171608388802931389e-01
5.277725752508361623e+00 6.385949552715093347e-01
5.279331103678930326e+00 5.674698316088373495e-01
5.280936454849498141e+00 5.035915057051334465e-01
5.282541806020066844e+00 4.494052228114650549e-01
5.284147157190635546e+00 4.027464714837921123e-01
5.285752508361204249e+00 3.640229585890192854e-01
5.287357859531772952e+00 3.307835964282251351e-01
5.288963210702341655e+00 3.036956951470747290e-01
5.290568561872910358e+00 2.814107373946045931e-01
5.292173913043478173e+00 2.625084220628068343e-01
5.293779264214046876e+00 2.464060302404564584e-01
5.295384615384615579e+00 2.331826175903141396e-01
5.296989966555184282e+00 2.219809004048501899e-01
5.298595317725752984e+00 2.129945368595195232e-01
5.300200668896321687e+00 2.072845847714225864e-01
5.301806020066889502e+00 2.045962239824689610e-01
5.303411371237458205e+00 2.049322382689271471e-01
5.305016722408026908e+00 2.069575966767115416e-01
5.306622073578595611e+00 2.114739831723884966e-01
5.308227424749164314e+00 2.182094945058618563e-01
5.309832775919733017e+00 2.264828473938520770e-01
5.311438127090301720e+00 2.361377351211289832e-01
5.313043478260869534e+00 2.472963709876105087e-01
5.314648829431438237e+00 2.594194032272403305e-01
5.316254180602006940e+00 2.730264260954523570e-01
5.317859531772575643e+00 2.879507135517055394e-01
5.319464882943144346e+00 3.035451625923258900e-01
5.321070234113713049e+00 3.198926158769105355e-01
5.322675585284280864e+00 3.367472069372970944e-01
5.324280936454849567e+00 3.541720901105431807e-01
5.325886287625418269e+00 3.722809117521344580e-01
5.327491638795986972e+00 3.911339995328071417e-01
5.329096989966555675e+00 4.105095887311573377e-01
5.330702341137124378e+00 4.304239678020227444e-01
5.332307692307692193e+00 4.506123943976281798e-01
5.333913043478260896e+00 4.713040973755505680e-01
5.335518394648829599e+00 4.923924018833049088e-01
5.337123745819398302e+00 5.139374212692451316e-01
5.338729096989967005e+00 5.359451668682080339e-01
5.340334448160535707e+00 5.583469635520459384e-01
5.341939799331104410e+00 5.810053440118302381e-01
5.343545150501672225e+00 6.039907705766772716e-01
5.345150501672240928e+00 6.273148764702914937e-01
5.346755852842809631e+00 6.509974224592051106e-01
5.348361204013378334e+00 6.749171241652673903e-01
5.349966555183947037e+00 6.991148138031937354e-01
5.351571906354515740e+00 7.235485920693841555e-01
5.353177257525083554e+00 7.482359519179669904e-01
5.354782608695652257e+00 7.730852242067468572e-01
5.356387959866220960e+00 7.981513302998596293e-01
5.357993311036789663e+00 8.233322216191443221e-01
5.359598662207358366e+00 8.487432613281198357e-01
5.361204013377927069e+00 8.742605776855764121e-01
5.362809364548494884e+00 8.999568297829168007e-01
5.364414715719063587e+00 9.257671444845847475e-01
5.366020066889632290e+00 9.516344678616194264e-01
5.367625418060200992e+00 9.776088317627392721e-01
5.369230769230769695e+00 1.003684964109226696e+00
5.370836120401338398e+00 1.029817039635126941e+00
5.372441471571907101e+00 1.055771800301039898e+00
5.374046822742474916e+00 1.081548202071890064e+00
5.375652173913043619e+00 1.107190387772229556e+00
5.377257525083612322e+00 1.132715547513198695e+00
5.378862876254181025e+00 1.158020633370803854e+00
5.380468227424749728e+00 1.183266101889237643e+00
5.382073578595318430e+00 1.208584417687996515e+00
5.383678929765886245e+00 1.233829545582989740e+00
5.385284280936454948e+00 1.258985605576498079e+00
5.386889632107023651e+00 1.283502533305072468e+00
5.388494983277592354e+00 1.306885738676383912e+00
5.390100334448161057e+00 1.330113319119776927e+00
5.391705685618729760e+00 1.353326628895104022e+00
5.393311036789297575e+00 1.376298445645406376e+00
5.394916387959866277e+00 1.399095475923226584e+00
5.396521739130434980e+00 1.421856154380773951e+00
5.398127090301003683e+00 1.444537799046197168e+00
5.399732441471572386e+00 1.467268862650311423e+00
5.401337792642141089e+00 1.489893062843834493e+00
5.402943143812709792e+00 1.512548801008198884e+00
5.404548494983277607e+00 1.535181475080841684e+00
5.406153846153846310e+00 1.557795756322800207e+00
5.407759197324415013e+00 1.580439360075734712e+00
5.409364548494983715e+00 1.602949901267654909e+00
5.410969899665552418e+00 1.625328940515772702e+00
5.412575250836121121e+00 1.647622807630869879e+00
5.414180602006688936e+00 1.669847900643945504e+00
5.415785953177257639e+00 1.691767562342331166e+00
5.417391304347826342e+00 1.713489576494949151e+00
5.418996655518395045e+00 1.735283347645661500e+00
5.420602006688963748e+00 1.757098243242044999e+00
5.422207357859532451e+00 1.778651125579205461e+00
5.423812709030100265e+00 1.800156468162544821e+00
5.425418060200668968e+00 1.821659348526292410e+00
5.427023411371237671e+00 1.843108986921567327e+00
5.428628762541806374e+00 1.864524280253501365e+00
5.430234113712375077e+00 1.886056072265318129e+00
5.431839464882943780e+00 1.907558616723248779e+00
5.433444816053512483e+00 1.929238798749877803e+00
5.435050167224080298e+00 1.951125237713076777e+00
5.436655518394649000e+00 1.973058503127848695e+00
5.438260869565217703e+00 1.995076739659901843e+00
5.439866220735786406e+00 2.017125240852943868e+00
5.441471571906355109e+00 2.039135591909287726e+00
5.443076923076923812e+00 2.060963315385881067e+00
5.444682274247491627e+00 2.082716766416006227e+00
5.446287625418060330e+00 2.104232775204471828e+00
5.447892976588629033e+00 2.125621075495512713e+00
5.449498327759197736e+00 2.146896699758377824e+00
5.451103678929766438e+00 2.168171829265280071e+00
5.452709030100335141e+00 2.189261047193645116e+00
5.454314381270903844e+00 2.210181946087520277e+00
5.455919732441471659e+00 2.230048148269256458e+00
5.457525083612040362e+00 2.249824897813937685e+00
5.459130434782609065e+00 2.269416736140604574e+00
5.460735785953177768e+00 2.288934935286388139e+00
5.462341137123746471e+00 2.308506778452147135e+00
5.463946488294315174e+00 2.328126357664842327e+00
5.465551839464882988e+00 2.347533864610125587e+00
5.467157190635451691e+00 2.366946616239116175e+00
5.468762541806020394e+00 2.386549461871949163e+00
5.470367892976589097e+00 2.406009063482241306e+00
5.471973244147157800e+00 2.425131856688765186e+00
5.473578595317726503e+00 2.443877182658457325e+00
5.475183946488295206e+00 2.462156407406538072e+00
5.476789297658863021e+00 2.480348467559315928e+00
5.478394648829431723e+00 2.498644273722401277e+00
5.480000000000000426e+00 2.516330564844749151e+00


==> data/Nu_true.txt <==
5.000000000000000000e+00 2.379177238375456138e+00
5.001605351170568703e+00 2.381647035133088952e+00
5.003210702341137406e+00 2.387099068107627176e+00
5.004816053511706109e+00 2.389752237199467277e+00
5.006421404682273923e+00 2.392081283322764040e+00
5.008026755852842626e+00 2.393887567744482414e+00
5.009632107023411329e+00 2.394900509255945220e+00
5.011237458193980032e+00 2.394011977659759705e+00
5.012842809364548735e+00 2.392598172135969037e+00
5.014448160535117438e+00 2.390909486343980372e+00
5.016053511705685253e+00 2.388032490204776703e+00
5.017658862876253956e+00 2.387405964780270562e+00
5.019264214046822659e+00 2.387544726329877687e+00
5.020869565217391362e+00 2.388400744301975021e+00
5.022474916387960064e+00 2.388567907463897910e+00
5.024080267558528767e+00 2.389032838926793190e+00
5.025685618729096582e+00 2.389706050833569684e+00
5.027290969899665285e+00 2.390951072284340118e+00
5.028896321070233988e+00 2.391816689451841338e+00
5.030501672240802691e+00 2.393273645359185853e+00
5.032107023411371394e+00 2.395528073365148725e+00
5.033712374581940097e+00 2.399529404515170938e+00
5.035317725752508800e+00 2.398834684353698510e+00
5.036923076923076614e+00 2.396558721417122229e+00
5.038528428093645317e+00 2.392612330444406243e+00
5.040133779264214020e+00 2.384000649114568660e+00
5.041739130434782723e+00 2.381141954020423057e+00
5.043344481605351426e+00 2.378366378358333755e+00
5.044949832775920129e+00 2.373257930261746029e+00
5.046555183946487944e+00 2.370503473107200332e+00
5.048160535117056646e+00 2.367606914192235124e+00
5.049765886287625349e+00 2.364714637873512437e+00
5.051371237458194052e+00 2.359973297557218963e+00
5.052976588628762755e+00 2.357948546631079889e+00
5.054581939799331458e+00 2.356116426708684486e+00
5.056187290969899273e+00 2.354642306125195983e+00
5.057792642140467976e+00 2.350342614973150113e+00
5.059397993311036679e+00 2.345962433858501672e+00
5.061003344481605382e+00 2.338467354452375968e+00
5.062608695652174085e+00 2.323168070619110903e+00
5.064214046822742787e+00 2.317510059680556012e+00
5.065819397993311490e+00 2.311869362275950746e+00
5.067424749163879305e+00 2.306406909591201426e+00
5.069030100334448008e+00 2.299690532709742996e+00
5.070635451505016711e+00 2.297527822262147801e+00
5.072240802675585414e+00 2.294261159223528246e+00
5.073846153846154117e+00 2.288306023753026608e+00
5.075451505016722820e+00 2.277064576499906678e+00
5.077056856187290634e+00 2.272151643532237308e+00
5.078662207357859337e+00 2.267310185969219294e+00
5.080267558528428040e+00 2.260785527795501793e+00
5.081872909698996743e+00 2.248093001208748998e+00
5.083478260869565446e+00 2.241253449075049087e+00
5.085083612040134149e+00 2.230190424853831122e+00
5.086688963210702852e+00 2.212159292663017141e+00
5.088294314381270667e+00 2.205060754251223720e+00
5.089899665551839369e+00 2.197709916697514920e+00
5.091505016722408072e+00 2.187947995664437872e+00
5.093110367892976775e+00 2.171071179655741812e+00
5.094715719063545478e+00 2.163654306036130848e+00
5.096321070234114181e+00 2.155968272192795965e+00
5.097926421404681996e+00 2.147114089358607369e+00
5.099531772575250699e+00 2.131042544233318736e+00
5.101137123745819402e+00 2.118971021539527211e+00
5.102742474916388105e+00 2.102006794578214599e+00
5.104347826086956808e+00 2.080572754052035567e+00
5.105953177257525510e+00 2.070135742398665712e+00
5.107558528428093325e+00 2.057560838894978872e+00
5.109163879598662028e+00 2.038298570672084864e+00
5.110769230769230731e+00 2.004564561780975751e+00
5.112374581939799434e+00 1.986947634233610982e+00
5.113979933110368137e+00 1.967838375809209950e+00
5.115585284280936840e+00 1.944331145131731775e+00
5.117190635451505543e+00 1.910703680119441694e+00
5.118795986622073357e+00 1.892744214167474404e+00
5.120401337792642060e+00 1.871678812381707635e+00
5.122006688963210763e+00 1.842219986242942698e+00
5.123612040133779466e+00 1.797946373738159798e+00
5.125217391304348169e+00 1.779023729245163610e+00
5.126822742474916872e+00 1.746124835734034431e+00
5.128428093645484687e+00 1.697091213736974913e+00
5.130033444816053390e+00 1.670590795168800602e+00
5.131638795986622092e+00 1.642510323585240517e+00
5.133244147157190795e+00 1.602672829817096245e+00
5.134849498327759498e+00 1.542871520943504438e+00
5.136454849498328201e+00 1.513649087920816649e+00
5.138060200668896016e+00 1.482862598950275945e+00
5.139665551839464719e+00 1.439609703418287534e+00
5.141270903010033422e+00 1.378569685212597706e+00
5.142876254180602125e+00 1.354156795838768357e+00
5.144481605351170828e+00 1.314099370722926929e+00
5.146086956521739531e+00 1.265826663505391414e+00
5.147692307692308233e+00 1.245590981906216976e+00
5.149297658862876048e+00 1.223381839685714567e+00
5.150903010033444751e+00 1.199997539178700334e+00
5.152508361204013454e+00 1.176333634547176432e+00
5.154113712374582157e+00 1.173964053703765220e+00
5.155719063545150860e+00 1.173982282749661099e+00
5.157324414715719563e+00 1.191516142834245562e+00
5.158929765886287377e+00 1.229343217626398754e+00
5.160535117056856080e+00 1.253369211366565539e+00
5.162140468227424783e+00 1.295678868422996510e+00
5.163745819397993486e+00 1.345390533180744530e+00
5.165351170568562189e+00 1.353016446023878494e+00
5.166956521739130892e+00 1.357993157534132633e+00
5.168561872909698707e+00 1.308591401308007329e+00
5.170167224080267410e+00 1.198144389721828462e+00
5.171772575250836113e+00 1.095024970192675529e+00
5.173377926421404815e+00 9.749812474378121152e-01
5.174983277591973518e+00 7.469867467767465907e-01
5.176588628762542221e+00 4.168314978825032324e-01
5.178193979933110924e+00 2.314745191974409699e-01
5.179799331103678739e+00 1.694214717531546954e-01
5.181404682274247442e+00 3.825409848409784264e-01
5.183010033444816145e+00 6.423354684023884209e-01
5.184615384615384848e+00 7.215944899065870333e-01
5.186220735785953551e+00 8.799305678977318301e-01
5.187826086956522254e+00 1.059822005726203997e+00
5.189431438127090068e+00 1.169591950800251023e+00
5.191036789297658771e+00 1.280983221274845096e+00
5.192642140468227474e+00 1.634328178400575204e+00
5.194247491638796177e+00 2.248351979003317069e+00
5.195852842809364880e+00 2.683272824289551384e+00
5.197458193979933583e+00 3.836952024928885319e+00
5.199063545150501398e+00 4.878537154478034488e+00
5.200668896321070100e+00 4.553512716027679375e+00
5.202274247491638803e+00 4.106746375765252921e+00
5.203879598662207506e+00 3.512786939947595055e+00
5.205484949832776209e+00 3.128489363504725951e+00
5.207090301003344912e+00 3.116868250703762389e+00
5.208695652173913615e+00 3.699930066353322555e+00
5.210301003344481430e+00 4.756928696630160047e+00
5.211906354515050133e+00 5.607494171710770026e+00
5.213511705685618836e+00 6.485768027126231239e+00
5.215117056856187538e+00 7.940387567311312011e+00
5.216722408026756241e+00 9.129275444038253084e+00
5.218327759197324944e+00 9.036802792599042178e+00
5.219933110367892759e+00 8.325602843156339361e+00
5.221538461538461462e+00 7.449708815515660554e+00
5.223143812709030165e+00 7.101627437900353002e+00
5.224749163879598868e+00 6.758367696734567609e+00
5.226354515050167571e+00 6.129652082704383886e+00
5.227959866220736274e+00 5.322310715327424724e+00
5.229565217391304977e+00 4.808804653841980858e+00
5.231170568561872791e+00 3.348845758085088775e+00
5.232775919732441494e+00 1.927091846820023768e+00
5.234381270903010197e+00 1.489541141564574067e+00
5.235986622073578900e+00 1.072358181998537052e+00
5.237591973244147603e+00 1.080005182616400106e+00
5.239197324414716306e+00 1.630756301775008188e+00
5.240802675585284121e+00 2.351269287731237778e+00
5.242408026755852823e+00 3.930739667181313290e+00
5.244013377926421526e+00 5.280372837274472708e+00
5.245618729096990229e+00 5.367156323774488591e+00
5.247224080267558932e+00 5.160653582415569929e+00
5.248829431438127635e+00 3.878293407233929013e+00
5.250434782608696338e+00 2.627936594687470429e+00
5.252040133779264153e+00 2.122416720858595340e+00
5.253645484949832856e+00 1.635107899441386348e+00
5.255250836120401559e+00 1.165721706796053470e+00
5.256856187290970261e+00 9.220487272459418904e-01
5.258461538461538964e+00 9.469077096006944805e-01
5.260066889632106779e+00 9.941465718625933645e-01
5.261672240802675482e+00 1.040521075077740498e+00
5.263277591973244185e+00 1.039513730311961703e+00
5.264882943143812888e+00 1.033486214303901862e+00
5.266488294314381591e+00 9.977239702744632455e-01
5.268093645484950294e+00 9.656090163892644407e-01
5.269698996655518997e+00 9.563554641917291210e-01
5.271304347826086811e+00 9.090134841996621029e-01
5.272909698996655514e+00 8.488548855632517265e-01
5.274515050167224217e+00 7.829617068227541221e-01
5.276120401337792920e+00 7.156626404749737436e-01
5.277725752508361623e+00 5.444167877697058122e-01
5.279331103678930326e+00 3.900057204508627362e-01
5.280936454849498141e+00 3.266300799161303559e-01
5.282541806020066844e+00 2.236206389534189931e-01
5.284147157190635546e+00 1.564099403138824451e-01
5.285752508361204249e+00 1.318847070571866065e-01
5.287357859531772952e+00 1.088590235150109081e-01
5.288963210702341655e+00 8.623298133846528379e-02
5.290568561872910358e+00 7.395091971790207497e-02
5.292173913043478173e+00 7.173959616894745595e-02
5.293779264214046876e+00 6.591814714354672644e-02
5.295384615384615579e+00 6.129127542437456944e-02
5.296989966555184282e+00 5.611562556772935889e-02
5.298595317725752984e+00 5.123931046225264907e-02
5.300200668896321687e+00 3.082880543533832521e-02
5.301806020066889502e+00 2.978251346914273165e-02
5.303411371237458205e+00 4.836769941370808179e-02
5.305016722408026908e+00 7.461927918352982692e-02
5.306622073578595611e+00 9.302620074430251185e-02
5.308227424749164314e+00 1.037388797255095058e-01
5.309832775919733017e+00 1.132206344241137724e-01
5.311438127090301720e+00 1.286050068148265890e-01
5.313043478260869534e+00 1.394644359579284842e-01
5.314648829431438237e+00 1.452960650069675674e-01
5.316254180602006940e+00 1.507646290841611614e-01
5.317859531772575643e+00 1.609734862334348815e-01
5.319464882943144346e+00 1.691863965645515333e-01
5.321070234113713049e+00 1.738362919059070755e-01
5.322675585284280864e+00 1.872989815194564256e-01
5.324280936454849567e+00 1.981690805420250889e-01
5.325886287625418269e+00 2.074340769730885492e-01
5.327491638795986972e+00 2.166999381130830793e-01
5.329096989966555675e+00 2.386785537538240742e-01
5.330702341137124378e+00 2.566208662445109145e-01
5.332307692307692193e+00 2.713070562010680420e-01
5.333913043478260896e+00 2.847212220559103280e-01
5.335518394648829599e+00 3.166678375088194941e-01
5.337123745819398302e+00 3.433946824256353114e-01
5.338729096989967005e+00 3.599089325128067562e-01
5.340334448160535707e+00 4.027983654409671987e-01
5.341939799331104410e+00 4.337096324326965013e-01
5.343545150501672225e+00 4.564161118695960750e-01
5.345150501672240928e+00 4.782419954152545283e-01
5.346755852842809631e+00 5.286513567342313591e-01
5.348361204013378334e+00 5.641428277578006689e-01
5.349966555183947037e+00 5.912589071937416341e-01
5.351571906354515740e+00 6.171660640692658850e-01
5.353177257525083554e+00 6.687689684482668318e-01
5.354782608695652257e+00 7.070972582778621840e-01
5.356387959866220960e+00 7.320991478311007494e-01
5.357993311036789663e+00 7.910954260820823869e-01
5.359598662207358366e+00 8.317159602359593951e-01
5.361204013377927069e+00 8.639130801055099340e-01
5.362809364548494884e+00 8.925759625645904860e-01
5.364414715719063587e+00 9.539801224840674942e-01
5.366020066889632290e+00 9.949766325998794514e-01
5.367625418060200992e+00 1.025770923874438800e+00
5.369230769230769695e+00 1.054799844015158694e+00
5.370836120401338398e+00 1.114495786385654164e+00
5.372441471571907101e+00 1.151181816601963614e+00
5.374046822742474916e+00 1.179273029871602541e+00
5.375652173913043619e+00 1.205735243336391038e+00
5.377257525083612322e+00 1.255675657989296479e+00
5.378862876254181025e+00 1.288285313357481421e+00
5.380468227424749728e+00 1.310077389561128847e+00
5.382073578595318430e+00 1.358526731707114132e+00
5.383678929765886245e+00 1.388658799688553769e+00
5.385284280936454948e+00 1.412887094731603232e+00
5.386889632107023651e+00 1.434281220370047016e+00
5.388494983277592354e+00 1.479510575023812669e+00
5.390100334448161057e+00 1.507109506980190083e+00
5.391705685618729760e+00 1.528767376573273884e+00
5.393311036789297575e+00 1.549272981455591003e+00
5.394916387959866277e+00 1.590975642908731169e+00
5.396521739130434980e+00 1.615364229192520096e+00
5.398127090301003683e+00 1.632334141687712625e+00
5.399732441471572386e+00 1.670146356188974224e+00
5.401337792642141089e+00 1.691215300044380809e+00
5.402943143812709792e+00 1.709046194374679972e+00
5.404548494983277607e+00 1.725824851499444756e+00
5.406153846153846310e+00 1.759247987269001889e+00
5.407759197324415013e+00 1.778885295230310692e+00
5.409364548494983715e+00 1.795342356319314048e+00
5.410969899665552418e+00 1.809920280143102467e+00
5.412575250836121121e+00 1.841159225002487743e+00
5.414180602006688936e+00 1.859250773537365786e+00
5.415785953177257639e+00 1.874743058818208574e+00
5.417391304347826342e+00 1.889759771975659364e+00
5.418996655518395045e+00 1.921934942328602069e+00
5.420602006688963748e+00 1.940150608946692223e+00
5.422207357859532451e+00 1.954565200240980793e+00
5.423812709030100265e+00 1.984769134910869370e+00
5.425418060200668968e+00 2.000085400102999955e+00
5.427023411371237671e+00 2.013245647985074882e+00
5.428628762541806374e+00 2.025330677487687581e+00
5.430234113712375077e+00 2.048047516875025398e+00
5.431839464882943780e+00 2.060458428555003163e+00
5.433444816053512483e+00 2.071446970359774209e+00
5.435050167224080298e+00 2.081303536295720846e+00
5.436655518394649000e+00 2.102214197798661921e+00
5.438260869565217703e+00 2.113811406441298058e+00
5.439866220735786406e+00 2.123207602144722372e+00
5.441471571906355109e+00 2.144444002132716687e+00
5.443076923076923812e+00 2.155721783301882688e+00
5.444682274247491627e+00 2.165411680809349093e+00
5.446287625418060330e+00 2.174360144526415795e+00
5.447892976588629033e+00 2.193025571859920309e+00
5.449498327759197736e+00 2.203228198419332262e+00
5.451103678929766438e+00 2.213463152235470854e+00
5.452709030100335141e+00 2.223409027435887975e+00
5.454314381270903844e+00 2.241607970335630196e+00
5.455919732441471659e+00 2.250194872171671356e+00
5.457525083612040362e+00 2.257321860462099483e+00
5.459130434782609065e+00 2.263369757948968886e+00
5.460735785953177768e+00 2.275927493703024940e+00
5.462341137123746471e+00 2.282916962259289306e+00
5.463946488294315174e+00 2.289068501382543364e+00
5.465551839464882988e+00 2.300725539893678562e+00
5.467157190635451691e+00 2.305854225033935556e+00
5.468762541806020394e+00 2.309983516010620352e+00
5.470367892976589097e+00 2.313432757374230153e+00
5.471973244147157800e+00 2.318425324434555179e+00
5.473578595317726503e+00 2.320472536642047778e+00
5.475183946488295206e+00 2.322633405192013889e+00
5.476789297658863021e+00 2.325004511868711710e+00
5.478394648829431723e+00 2.330401869470890563e+00
5.480000000000000426e+00 2.333725477195377263e+00


==> data/Nu_upper.txt <==
5.000000000000000000e+00 4.053643188286095267e+00
5.001605351170568703e+00 4.038521148491611257e+00
5.003210702341137406e+00 4.025377291389077072e+00
5.004816053511706109e+00 4.010437038590481507e+00
5.006421404682273923e+00 3.995958916748931777e+00
5.008026755852842626e+00 3.982140961375496779e+00
5.009632107023411329e+00 3.968299320087417037e+00
5.011237458193980032e+00 3.954927449336233636e+00
5.012842809364548735e+00 3.942866021686842970e+00
5.014448160535117438e+00 3.931439131819916888e+00
5.016053511705685253e+00 3.920120897634974177e+00
5.017658862876253956e+00 3.909126184825542083e+00
5.019264214046822659e+00 3.898315441427391281e+00
5.020869565217391362e+00 3.887767219619546744e+00
5.022474916387960064e+00 3.877374283455919723e+00
5.024080267558528767e+00 3.866791528012588408e+00
5.025685618729096582e+00 3.856190125384899581e+00
5.027290969899665285e+00 3.845679616206274076e+00
5.028896321070233988e+00 3.835151105865941101e+00
5.030501672240802691e+00 3.824218354140387799e+00
5.032107023411371394e+00 3.813100609411356867e+00
5.033712374581940097e+00 3.802211441341540876e+00
5.035317725752508800e+00 3.791281241785374068e+00
5.036923076923076614e+00 3.780151584724045222e+00
5.038528428093645317e+00 3.768996981687591230e+00
5.040133779264214020e+00 3.757945682449784108e+00
5.041739130434782723e+00 3.746912280604071555e+00
5.043344481605351426e+00 3.735994484879854305e+00
5.044949832775920129e+00 3.725008593445757299e+00
5.046555183946487944e+00 3.713742243461733317e+00
5.048160535117056646e+00 3.702209703761884185e+00
5.049765886287625349e+00 3.690543983422850616e+00
5.051371237458194052e+00 3.678679563644502881e+00
5.052976588628762755e+00 3.666675451502494631e+00
5.054581939799331458e+00 3.654754884682892779e+00
5.056187290969899273e+00 3.642562730361634582e+00
5.057792642140467976e+00 3.630532080506351456e+00
5.059397993311036679e+00 3.618513894265749986e+00
5.061003344481605382e+00 3.606274543284773593e+00
5.062608695652174085e+00 3.593756522580887847e+00
5.064214046822742787e+00 3.581156751331381560e+00
5.065819397993311490e+00 3.568569136877033365e+00
5.067424749163879305e+00 3.555611054233525081e+00
5.069030100334448008e+00 3.542537279248578308e+00
5.070635451505016711e+00 3.529106583504291628e+00
5.072240802675585414e+00 3.515523564090912600e+00
5.073846153846154117e+00 3.501357185035470110e+00
5.075451505016722820e+00 3.486729660384393803e+00
5.077056856187290634e+00 3.471603343828800092e+00
5.078662207357859337e+00 3.456014875775772488e+00
5.080267558528428040e+00 3.440243625930381910e+00
5.081872909698996743e+00 3.424155547909918162e+00
5.083478260869565446e+00 3.407239572211284262e+00
5.085083612040134149e+00 3.389446360480198983e+00
5.086688963210702852e+00 3.371297416446342510e+00
5.088294314381270667e+00 3.352887779314523975e+00
5.089899665551839369e+00 3.333940588246649739e+00
5.091505016722408072e+00 3.314697729018191374e+00
5.093110367892976775e+00 3.295102699847684669e+00
5.094715719063545478e+00 3.275360762124497338e+00
5.096321070234114181e+00 3.255570595040004012e+00
5.097926421404681996e+00 3.235531511740232791e+00
5.099531772575250699e+00 3.215331732113092755e+00
5.101137123745819402e+00 3.194921834413463557e+00
5.102742474916388105e+00 3.174296166491763049e+00
5.104347826086956808e+00 3.153328977491423935e+00
5.105953177257525510e+00 3.132166761737847693e+00
5.107558528428093325e+00 3.110843268462783584e+00
5.109163879598662028e+00 3.088903484182575987e+00
5.110769230769230731e+00 3.066700550647150525e+00
5.112374581939799434e+00 3.044453876822431404e+00
5.113979933110368137e+00 3.022257303489999991e+00
5.115585284280936840e+00 2.999235030630586163e+00
5.117190635451505543e+00 2.976059243258092124e+00
5.118795986622073357e+00 2.952785819051057192e+00
5.120401337792642060e+00 2.929211018218870421e+00
5.122006688963210763e+00 2.905785611267447166e+00
5.123612040133779466e+00 2.881903339466868719e+00
5.125217391304348169e+00 2.857571994161973272e+00
5.126822742474916872e+00 2.833080260430156372e+00
5.128428093645484687e+00 2.808227883507283362e+00
5.130033444816053390e+00 2.783131126758817686e+00
5.131638795986622092e+00 2.758088268995524839e+00
5.133244147157190795e+00 2.733443319129984062e+00
5.134849498327759498e+00 2.708959587568664951e+00
5.136454849498328201e+00 2.685085297356464729e+00
5.138060200668896016e+00 2.661553547028834288e+00
5.139665551839464719e+00 2.638563616919849864e+00
5.141270903010033422e+00 2.616128147473170351e+00
5.142876254180602125e+00 2.593747206186979071e+00
5.144481605351170828e+00 2.571898566900702399e+00
5.146086956521739531e+00 2.550446998811964683e+00
5.147692307692308233e+00 2.528980543221007515e+00
5.149297658862876048e+00 2.507546331228307501e+00
5.150903010033444751e+00 2.486692501778057451e+00
5.152508361204013454e+00 2.466340440636416886e+00
5.154113712374582157e+00 2.446590027396546851e+00
5.155719063545150860e+00 2.427728675769662559e+00
5.157324414715719563e+00 2.409340816776069261e+00
5.158929765886287377e+00 2.391991771265689071e+00
5.160535117056856080e+00 2.374395350974436880e+00
5.162140468227424783e+00 2.360227192775275817e+00
5.163745819397993486e+00 2.349527335482233692e+00
5.165351170568562189e+00 2.341045611151063355e+00
5.166956521739130892e+00 2.335053553930543924e+00
5.168561872909698707e+00 2.332974776423752949e+00
5.170167224080267410e+00 2.335077474770751227e+00
5.171772575250836113e+00 2.343374245014270052e+00
5.173377926421404815e+00 2.361325066174345011e+00
5.174983277591973518e+00 2.393036378197229475e+00
5.176588628762542221e+00 2.445264974767271227e+00
5.178193979933110924e+00 2.518341474815484204e+00
5.179799331103678739e+00 2.619145928424900571e+00
5.181404682274247442e+00 2.747861888174564449e+00
5.183010033444816145e+00 2.913497850816139767e+00
5.184615384615384848e+00 3.107052804705199289e+00
5.186220735785953551e+00 3.332601452152952781e+00
5.187826086956522254e+00 3.592570596348216849e+00
5.189431438127090068e+00 3.890540783943672309e+00
5.191036789297658771e+00 4.223513848840669382e+00
5.192642140468227474e+00 4.572202726841651632e+00
5.194247491638796177e+00 4.926284056896230723e+00
5.195852842809364880e+00 5.287089047525020291e+00
5.197458193979933583e+00 5.645089168162057192e+00
5.199063545150501398e+00 6.013524495870067099e+00
5.200668896321070100e+00 6.403543957379579155e+00
5.202274247491638803e+00 6.803852545970109134e+00
5.203879598662207506e+00 7.190599673264493674e+00
5.205484949832776209e+00 7.562431651575581171e+00
5.207090301003344912e+00 7.929681547126854468e+00
5.208695652173913615e+00 8.286719745349476085e+00
5.210301003344481430e+00 8.591554169851342238e+00
5.211906354515050133e+00 8.845935299527438289e+00
5.213511705685618836e+00 9.031369073809567993e+00
5.215117056856187538e+00 9.167755902820282188e+00
5.216722408026756241e+00 9.200237784180572476e+00
5.218327759197324944e+00 9.148380010897412262e+00
5.219933110367892759e+00 9.009742030897474052e+00
5.221538461538461462e+00 8.819084451288922821e+00
5.223143812709030165e+00 8.580202157597728529e+00
5.224749163879598868e+00 8.338424125503854256e+00
5.226354515050167571e+00 8.074888245725476921e+00
5.227959866220736274e+00 7.822959386864553721e+00
5.229565217391304977e+00 7.581428685401567336e+00
5.231170568561872791e+00 7.350530172923484429e+00
5.232775919732441494e+00 7.132605139059469579e+00
5.234381270903010197e+00 6.915864248826045113e+00
5.235986622073578900e+00 6.702663248215464442e+00
5.237591973244147603e+00 6.489303633168010066e+00
5.239197324414716306e+00 6.281475837049615762e+00
5.240802675585284121e+00 6.078650937269709509e+00
5.242408026755852823e+00 5.881543534319821909e+00
5.244013377926421526e+00 5.685372963642862487e+00
5.245618729096990229e+00 5.491790326625930696e+00
5.247224080267558932e+00 5.302131122429308618e+00
5.248829431438127635e+00 5.117269538637822635e+00
5.250434782608696338e+00 4.936882821582363690e+00
5.252040133779264153e+00 4.758455959538133939e+00
5.253645484949832856e+00 4.581253451497348195e+00
5.255250836120401559e+00 4.408784848080273377e+00
5.256856187290970261e+00 4.240304919562072783e+00
5.258461538461538964e+00 4.075600640317870393e+00
5.260066889632106779e+00 3.913499498355682782e+00
5.261672240802675482e+00 3.755119259773029849e+00
5.263277591973244185e+00 3.600085545268299825e+00
5.264882943143812888e+00 3.452340684995267139e+00
5.266488294314381591e+00 3.306418361314504839e+00
5.268093645484950294e+00 3.159685217589423445e+00
5.269698996655518997e+00 3.020155362270421584e+00
5.271304347826086811e+00 2.886981692113501641e+00
5.272909698996655514e+00 2.760847356479619208e+00
5.274515050167224217e+00 2.642923103613210145e+00
5.276120401337792920e+00 2.531905285519316262e+00
5.277725752508361623e+00 2.430464667038579663e+00
5.279331103678930326e+00 2.336701499850811103e+00
5.280936454849498141e+00 2.253131378829424492e+00
5.282541806020066844e+00 2.185180593558321060e+00
5.284147157190635546e+00 2.126248374537581753e+00
5.285752508361204249e+00 2.074994610153513719e+00
5.287357859531772952e+00 2.033477863974668232e+00
5.288963210702341655e+00 1.997891020371312276e+00
5.290568561872910358e+00 1.970623327944447611e+00
5.292173913043478173e+00 1.949533407523906359e+00
5.293779264214046876e+00 1.932780662887705336e+00
5.295384615384615579e+00 1.921949352207791506e+00
5.296989966555184282e+00 1.917004331516414695e+00
5.298595317725752984e+00 1.917855310270482505e+00
5.300200668896321687e+00 1.921516129473283874e+00
5.301806020066889502e+00 1.924981441137106675e+00
5.303411371237458205e+00 1.928047396465782048e+00
5.305016722408026908e+00 1.932986383557151910e+00
5.306622073578595611e+00 1.937109700889977582e+00
5.308227424749164314e+00 1.941146038976744537e+00
5.309832775919733017e+00 1.946374349175660656e+00
5.311438127090301720e+00 1.951627651626638871e+00
5.313043478260869534e+00 1.957906619716810237e+00
5.314648829431438237e+00 1.965164124008697444e+00
5.316254180602006940e+00 1.972057537248608217e+00
5.317859531772575643e+00 1.980132524517164150e+00
5.319464882943144346e+00 1.989115717682301554e+00
5.321070234113713049e+00 1.998881658636771252e+00
5.322675585284280864e+00 2.010099303597755238e+00
5.324280936454849567e+00 2.022018478141216935e+00
5.325886287625418269e+00 2.035074380944100536e+00
5.327491638795986972e+00 2.049358769239429279e+00
5.329096989966555675e+00 2.064933636721458576e+00
5.330702341137124378e+00 2.081029514506845590e+00
5.332307692307692193e+00 2.097511539035720851e+00
5.333913043478260896e+00 2.114985760975596207e+00
5.335518394648829599e+00 2.133089386452885261e+00
5.337123745819398302e+00 2.152108484879945216e+00
5.338729096989967005e+00 2.171835587981277627e+00
5.340334448160535707e+00 2.192347015568691049e+00
5.341939799331104410e+00 2.213568181010667324e+00
5.343545150501672225e+00 2.235155634510403111e+00
5.345150501672240928e+00 2.257017735841060357e+00
5.346755852842809631e+00 2.279615304204126502e+00
5.348361204013378334e+00 2.302928998776917702e+00
5.349966555183947037e+00 2.327011786812082761e+00
5.351571906354515740e+00 2.351775274679279715e+00
5.353177257525083554e+00 2.377034398661653114e+00
5.354782608695652257e+00 2.402558234044431806e+00
5.356387959866220960e+00 2.428579099336724667e+00
5.357993311036789663e+00 2.454739150448416396e+00
5.359598662207358366e+00 2.481052591750400715e+00
5.361204013377927069e+00 2.507826828524986063e+00
5.362809364548494884e+00 2.534494795880376294e+00
5.364414715719063587e+00 2.561590181646371533e+00
5.366020066889632290e+00 2.589035574689038555e+00
5.367625418060200992e+00 2.617227431155305428e+00
5.369230769230769695e+00 2.645887428515052875e+00
5.370836120401338398e+00 2.674964426288605424e+00
5.372441471571907101e+00 2.704576373963711866e+00
5.374046822742474916e+00 2.734467300554319635e+00
5.375652173913043619e+00 2.764600374993628762e+00
5.377257525083612322e+00 2.794724807684609402e+00
5.378862876254181025e+00 2.824942638186284327e+00
5.380468227424749728e+00 2.855580338027827736e+00
5.382073578595318430e+00 2.886479185987246510e+00
5.383678929765886245e+00 2.917223854653138382e+00
5.385284280936454948e+00 2.947925933433550583e+00
5.386889632107023651e+00 2.978666755391090160e+00
5.388494983277592354e+00 3.009348760028967451e+00
5.390100334448161057e+00 3.040455509398860556e+00
5.391705685618729760e+00 3.071888919005625773e+00
5.393311036789297575e+00 3.103421275098614096e+00
5.394916387959866277e+00 3.134847927520457489e+00
5.396521739130434980e+00 3.166569109964146644e+00
5.398127090301003683e+00 3.198669821909907895e+00
5.399732441471572386e+00 3.231254595694010412e+00
5.401337792642141089e+00 3.264166653716326305e+00
5.402943143812709792e+00 3.297492057011972566e+00
5.404548494983277607e+00 3.330958408406060389e+00
5.406153846153846310e+00 3.364663853419498807e+00
5.407759197324415013e+00 3.398599589592934400e+00
5.409364548494983715e+00 3.432691384095476916e+00
5.410969899665552418e+00 3.466855731185419565e+00
5.412575250836121121e+00 3.501024119236150867e+00
5.414180602006688936e+00 3.535178917658652331e+00
5.415785953177257639e+00 3.569329665607656743e+00
5.417391304347826342e+00 3.603292415962285666e+00
5.418996655518395045e+00 3.637534872823237286e+00
5.420602006688963748e+00 3.671903240599124540e+00
5.422207357859532451e+00 3.706320642065158211e+00
5.423812709030100265e+00 3.740859165853240853e+00
5.425418060200668968e+00 3.775454432501043733e+00
5.427023411371237671e+00 3.810321832453523960e+00
5.428628762541806374e+00 3.845059214638879563e+00
5.430234113712375077e+00 3.880045578152858443e+00
5.431839464882943780e+00 3.915225162930898062e+00
5.433444816053512483e+00 3.950726074818698308e+00
5.435050167224080298e+00 3.986117301748536512e+00
5.436655518394649000e+00 4.021669604017484190e+00
5.438260869565217703e+00 4.057558750157571836e+00
5.439866220735786406e+00 4.093744896453518578e+00
5.441471571906355109e+00 4.130217644681401623e+00
5.443076923076923812e+00 4.166674947725358180e+00
5.444682274247491627e+00 4.203170531198381354e+00
5.446287625418060330e+00 4.239737760938320221e+00
5.447892976588629033e+00 4.276458165687506252e+00
5.449498327759197736e+00 4.313352338163504385e+00
5.451103678929766438e+00 4.350602022602603647e+00
5.452709030100335141e+00 4.388160263388604321e+00
5.454314381270903844e+00 4.426036867656002016e+00
5.455919732441471659e+00 4.462836997373709202e+00
5.457525083612040362e+00 4.499850075208018829e+00
5.459130434782609065e+00 4.537504713200283035e+00
5.460735785953177768e+00 4.575918773052157107e+00
5.462341137123746471e+00 4.615244841913435536e+00
5.463946488294315174e+00 4.655051564151443166e+00
5.465551839464882988e+00 4.695866083928546431e+00
5.467157190635451691e+00 4.737528419943490832e+00
5.468762541806020394e+00 4.779981963084276586e+00
5.470367892976589097e+00 4.823676717575756001e+00
5.471973244147157800e+00 4.868633812673486716e+00
5.473578595317726503e+00 4.914361144278882598e+00
5.475183946488295206e+00 4.960009223386547816e+00
5.476789297658863021e+00 5.006969285092784716e+00
5.478394648829431723e+00 5.055527460326441513e+00
5.480000000000000426e+00 5.104995057929712310e+00


==> data/Nudata.txt <==
5.000000000000000000e+00 2.270446093959468392e+00
5.001504702194357499e+00 2.270648053203400352e+00
5.003009404388714998e+00 2.273918620530996915e+00
5.004514106583072497e+00 2.275903962588736729e+00
5.006018808777429108e+00 2.277234903437096225e+00
5.007523510971786607e+00 2.278245862952990475e+00
5.009028213166144106e+00 2.280325466203985574e+00
5.010532915360501605e+00 2.282083509819139877e+00
5.012037617554859104e+00 2.283368328322849639e+00
5.013542319749216603e+00 2.283713320737606800e+00
5.015047021943574101e+00 2.282078379823431202e+00
5.016551724137930712e+00 2.279541393986508790e+00
5.018056426332288211e+00 2.277136853691513529e+00
5.019561128526645710e+00 2.274671214651885709e+00
5.021065830721003209e+00 2.271878057071757606e+00
5.022570532915360708e+00 2.270534914702005747e+00
5.024075235109718207e+00 2.267630529114529114e+00
5.025579937304074818e+00 2.261261336543715306e+00
5.027084639498432317e+00 2.258733294867766084e+00
5.028589341692789816e+00 2.256974664116349061e+00
5.030094043887147315e+00 2.256052417101008345e+00
5.031598746081504814e+00 2.258450823033805399e+00
5.033103448275862313e+00 2.260366777509879466e+00
5.034608150470219812e+00 2.260647173843976176e+00
5.036112852664576423e+00 2.258851629698148678e+00
5.037617554858933921e+00 2.257559997716979794e+00
5.039122257053291420e+00 2.257944046350425449e+00
5.040626959247648919e+00 2.258467459184283044e+00
5.042131661442006418e+00 2.257360563933226150e+00
5.043636363636363917e+00 2.254668110872561915e+00
5.045141065830721416e+00 2.252376670011517312e+00
5.046645768025078027e+00 2.247975775574227342e+00
5.048150470219435526e+00 2.241119369093471647e+00
5.049655172413793025e+00 2.229368725187399480e+00
5.051159874608150524e+00 2.224407012849390686e+00
5.052664576802508023e+00 2.219698284287541235e+00
5.054169278996865522e+00 2.210044523944619144e+00
5.055673981191223021e+00 2.205431657205136009e+00
5.057178683385579632e+00 2.202417587704397661e+00
5.058683385579937131e+00 2.199974955029726509e+00
5.060188087774294630e+00 2.195433824039272341e+00
5.061692789968652129e+00 2.189936164508600847e+00
5.063197492163009628e+00 2.185633317467150505e+00
5.064702194357367127e+00 2.174894734265859331e+00
5.066206896551724626e+00 2.162407922564295149e+00
5.067711598746081236e+00 2.155582871426851010e+00
5.069216300940438735e+00 2.148911225204161557e+00
5.070721003134796234e+00 2.140956251454977810e+00
5.072225705329153733e+00 2.127010867815418482e+00
5.073730407523511232e+00 2.120140958940341935e+00
5.075235109717868731e+00 2.112716457565978256e+00
5.076739811912225342e+00 2.097231635513139292e+00
5.078244514106582841e+00 2.089130222166053930e+00
5.079749216300940340e+00 2.082099964343582688e+00
5.081253918495297839e+00 2.076216029791102535e+00
5.082758620689655338e+00 2.059731277206014344e+00
5.084263322884012837e+00 2.045978991501966160e+00
5.085768025078370336e+00 2.037270577654173742e+00
5.087272727272726947e+00 2.018496171340355083e+00
5.088777429467084445e+00 2.001649345572475980e+00
5.090282131661441944e+00 1.990757629548072449e+00
5.091786833855799443e+00 1.978670005573356150e+00
5.093291536050156942e+00 1.961686813433410892e+00
5.094796238244514441e+00 1.939196975534855039e+00
5.096300940438871940e+00 1.930113562874263389e+00
5.097805642633228551e+00 1.918079189402512874e+00
5.099310344827586050e+00 1.897615965475949684e+00
5.100815047021943549e+00 1.884655096107074268e+00
5.102319749216301048e+00 1.869641414351461028e+00
5.103824451410658547e+00 1.855619706735738283e+00
5.105329153605016046e+00 1.823832156245071667e+00
5.106833855799373545e+00 1.801786834260694636e+00
5.108338557993730156e+00 1.786527587191570898e+00
5.109843260188087655e+00 1.749735772059403116e+00
5.111347962382445154e+00 1.721922898460410911e+00
5.112852664576802653e+00 1.704676451253768210e+00
5.114357366771160152e+00 1.687562594940248850e+00
5.115862068965517651e+00 1.652279982049196239e+00
5.117366771159874261e+00 1.609167182415085051e+00
5.118871473354231760e+00 1.586037768895665501e+00
5.120376175548589259e+00 1.560004405396421046e+00
5.121880877742946758e+00 1.528938973127304424e+00
5.123385579937304257e+00 1.478768568271855210e+00
5.124890282131661756e+00 1.454482679496644781e+00
5.126394984326019255e+00 1.426923643999074898e+00
5.127899686520375866e+00 1.373649615055099860e+00
5.129404388714733365e+00 1.345088969158045433e+00
5.130909090909090864e+00 1.317608340882583162e+00
5.132413793103448363e+00 1.292784230253106070e+00
5.133918495297805862e+00 1.234774588416795771e+00
5.135423197492163361e+00 1.191919801231991594e+00
5.136927899686520860e+00 1.171729286126136804e+00
5.138432601880877471e+00 1.128020100504947720e+00
5.139937304075234970e+00 1.088523578610868903e+00
5.141442006269592468e+00 1.069480202508736655e+00
5.142946708463949967e+00 1.049369714584883706e+00
5.144451410658307466e+00 1.026358442713698915e+00
5.145956112852664965e+00 1.001035159997488488e+00
5.147460815047022464e+00 9.957586815234510391e-01
5.148965517241379075e+00 9.929275562177189984e-01
5.150470219435736574e+00 1.000740921375671943e+00
5.151974921630094073e+00 1.011769393894577984e+00
5.153479623824451572e+00 1.028547235078405508e+00
5.154984326018809071e+00 1.047944304469639931e+00
5.156489028213166570e+00 1.100982239453589306e+00
5.157993730407524069e+00 1.138570106044129782e+00
5.159498432601880680e+00 1.164608704312816378e+00
5.161003134796238179e+00 1.204991503264129404e+00
5.162507836990595678e+00 1.224895253401792061e+00
5.164012539184953177e+00 1.214407105588051872e+00
5.165517241379310676e+00 1.203192732188565817e+00
5.167021943573668175e+00 1.128784047796851819e+00
5.168526645768025674e+00 9.931483197074473246e-01
5.170031347962382284e+00 9.066404582573159843e-01
5.171536050156739783e+00 7.420482074064618239e-01
5.173040752351097282e+00 4.493292673526220193e-01
5.174545454545454781e+00 3.047832164312600511e-01
5.176050156739812280e+00 1.366086068855995872e-01
5.177554858934169779e+00 3.878773852468515165e-02
5.179059561128526390e+00 3.248965969169100299e-01
5.180564263322883889e+00 4.983862854668879017e-01
5.182068965517241388e+00 6.271229189252222058e-01
5.183573667711598887e+00 9.224337962185183981e-01
5.185078369905956386e+00 1.116008640764289073e+00
5.186583072100313885e+00 1.255266535398951833e+00
5.188087774294671384e+00 1.392015926519442504e+00
5.189592476489027995e+00 1.617343651018358530e+00
5.191097178683385494e+00 1.827122148118151435e+00
5.192601880877742992e+00 1.918478565683937598e+00
5.194106583072100491e+00 1.987396085531967893e+00
5.195611285266457990e+00 2.115684371661967766e+00
5.197115987460815489e+00 2.465710812209597425e+00
5.198620689655172988e+00 2.787236858810919760e+00
5.200125391849529599e+00 3.171647056467757242e+00
5.201630094043887098e+00 3.747859327292658804e+00
5.203134796238244597e+00 3.970696308722799994e+00
5.204639498432602096e+00 4.174338651339946082e+00
5.206144200626959595e+00 4.362908286528565327e+00
5.207648902821317094e+00 4.811782798551129225e+00
5.209153605015674593e+00 5.145454085111204279e+00
5.210658307210031204e+00 5.359231260393089613e+00
5.212163009404388703e+00 6.014587717095413844e+00
5.213667711598746202e+00 6.602388717758261194e+00
5.215172413793103701e+00 7.152270110212321619e+00
5.216677115987461200e+00 7.634265899845246395e+00
5.218181818181818699e+00 9.164331320747491461e+00
5.219686520376175309e+00 1.119077513513239275e+01
5.221191222570532808e+00 1.012545447421723210e+01
5.222695924764890307e+00 5.950135520251334853e+00
5.224200626959247806e+00 1.239958991962276658e+00
5.225705329153605305e+00 1.121675512689021437e+00
5.227210031347962804e+00 9.633808577009064233e-01
5.228714733542320303e+00 9.135823649692520476e-01
5.230219435736676914e+00 8.640373814839862332e-01
5.231724137931034413e+00 8.399258590086370324e-01
5.233228840125391912e+00 8.295918919213240983e-01
5.234733542319749411e+00 9.437937625373702399e-01
5.236238244514106910e+00 1.091798341122478755e+00
5.237742946708464409e+00 1.272299201166592342e+00
5.239247648902821908e+00 1.451947694031141101e+00
5.240752351097178519e+00 1.924221120225226178e+00
5.242257053291536018e+00 2.476896557552538347e+00
5.243761755485893516e+00 2.757948205883676174e+00
5.245266457680251015e+00 3.138331884957178630e+00
5.246771159874608514e+00 3.470431215558235305e+00
5.248275862068966013e+00 3.491989061049362242e+00
5.249780564263323512e+00 3.490897703492600979e+00
5.251285266457680123e+00 3.428287361530728550e+00
5.252789968652037622e+00 3.250540226438878300e+00
5.254294670846395121e+00 3.135143343809685401e+00
5.255799373040752620e+00 3.026209212869525267e+00
5.257304075235110119e+00 2.842937443733021485e+00
5.258808777429467618e+00 2.718333340699034650e+00
5.260313479623825117e+00 2.539525575146549308e+00
5.261818181818181728e+00 2.319202476719287365e+00
5.263322884012539227e+00 1.827742937132011747e+00
5.264827586206896726e+00 1.437589330925250097e+00
5.266332288401254225e+00 1.316382933013252376e+00
5.267836990595611724e+00 1.127419113910904214e+00
5.269341692789969223e+00 9.617669593181590315e-01
5.270846394984325833e+00 9.022763246514118318e-01
5.272351097178683332e+00 8.376981723078565922e-01
5.273855799373040831e+00 7.715066071394898195e-01
5.275360501567398330e+00 6.855430381120488637e-01
5.276865203761755829e+00 6.707628804759543373e-01
5.278369905956113328e+00 6.670281795827547322e-01
5.279874608150470827e+00 6.945975093192624517e-01
5.281379310344827438e+00 7.150991929606811404e-01
5.282884012539184937e+00 7.055874052243283900e-01
5.284388714733542436e+00 6.539606321919790854e-01
5.285893416927899935e+00 4.224678596958731935e-01
5.287398119122257434e+00 2.672455526919588209e-01
5.288902821316614933e+00 2.180111625916920093e-01
5.290407523510971544e+00 1.584788985026678032e-01
5.291912225705329043e+00 1.272148591138826390e-01
5.293416927899686542e+00 1.211301022502836028e-01
5.294921630094044041e+00 1.133193409995510575e-01
5.296426332288401539e+00 1.024143922151381503e-01
5.297931034482759038e+00 8.281626807624928310e-02
5.299435736677116537e+00 7.224414872615500527e-02
5.300940438871473148e+00 5.545904652705085924e-02
5.302445141065830647e+00 2.380235343496511780e-02
5.303949843260188146e+00 3.980793787848870002e-02
5.305454545454545645e+00 6.366867141910445560e-02
5.306959247648903144e+00 8.119034760161177033e-02
5.308463949843260643e+00 1.122688364844845882e-01
5.309968652037618142e+00 1.295878394233620501e-01
5.311473354231974753e+00 1.386379132054631758e-01
5.312978056426332252e+00 1.565017941975434257e-01
5.314482758620689751e+00 1.689865243237126946e-01
5.315987460815047250e+00 1.755357179254429523e-01
5.317492163009404749e+00 1.823253486108057653e-01
5.318996865203762248e+00 1.939464603547730315e-01
5.320501567398119747e+00 2.103708603190175275e-01
5.322006269592476357e+00 2.193274895702264915e-01
5.323510971786833856e+00 2.350984408039848150e-01
5.325015673981191355e+00 2.617820069826922169e-01
5.326520376175548854e+00 2.766151638145755709e-01
5.328025078369906353e+00 2.934038867699915731e-01
5.329529780564263852e+00 3.104673613854942449e-01
5.331034482758621351e+00 3.524856662720020073e-01
5.332539184952977962e+00 3.794063824797584417e-01
5.334043887147335461e+00 3.995264936702790370e-01
5.335548589341692960e+00 4.495196153397608696e-01
5.337053291536050459e+00 4.860044631524395586e-01
5.338557993730407958e+00 5.127382645419763518e-01
5.340062695924765457e+00 5.384716587343448824e-01
5.341567398119122956e+00 5.873830205680707905e-01
5.343072100313479567e+00 6.398288722762005554e-01
5.344576802507837066e+00 6.632046780356920523e-01
5.346081504702194565e+00 7.101250295825825010e-01
5.347586206896552063e+00 7.730324803267076827e-01
5.349090909090909562e+00 8.038531710216000326e-01
5.350595611285267061e+00 8.394981942072299308e-01
5.352100313479624560e+00 8.778162508547321385e-01
5.353605015673981171e+00 9.487689855507702719e-01
5.355109717868338670e+00 9.855528123980406008e-01
5.356614420062696169e+00 1.018246073146785502e+00
5.358119122257053668e+00 1.085076270200975745e+00
5.359623824451411167e+00 1.124966420258533439e+00
5.361128526645768666e+00 1.156329973599411476e+00
5.362633228840125277e+00 1.183400817437247898e+00
5.364137931034482776e+00 1.234391909612031935e+00
5.365642633228840275e+00 1.277990010982326341e+00
5.367147335423197774e+00 1.301900889068733358e+00
5.368652037617555273e+00 1.326347609766913127e+00
5.370156739811912772e+00 1.363530266416093095e+00
5.371661442006270271e+00 1.410767474237608843e+00
5.373166144200626881e+00 1.429939119826983962e+00
5.374670846394984380e+00 1.460202648222390209e+00
5.376175548589341879e+00 1.507299092215292902e+00
5.377680250783699378e+00 1.528188681571897689e+00
5.379184952978056877e+00 1.550928593196499783e+00
5.380689655172414376e+00 1.572086265076563460e+00
5.382194357366771875e+00 1.612022450678085805e+00
5.383699059561128486e+00 1.634983561895846149e+00
5.385203761755485985e+00 1.650588939018361678e+00
5.386708463949843484e+00 1.683320840755812897e+00
5.388213166144200983e+00 1.706295954965802775e+00
5.389717868338558482e+00 1.721578505322414854e+00
5.391222570532915981e+00 1.735709841426288147e+00
5.392727272727272592e+00 1.759670403634635782e+00
5.394231974921630091e+00 1.786248139354386089e+00
5.395736677115987590e+00 1.797109892164285183e+00
5.397241379310345089e+00 1.816321116075629183e+00
5.398746081504702587e+00 1.842451465254443255e+00
5.400250783699060086e+00 1.854056564465876633e+00
5.401755485893417585e+00 1.866499237645928400e+00
5.403260188087774196e+00 1.879507123248921330e+00
5.404764890282131695e+00 1.904064581224781394e+00
5.406269592476489194e+00 1.915922524278842243e+00
5.407774294670846693e+00 1.925970502114839888e+00
5.409278996865204192e+00 1.948616345521382076e+00
5.410783699059561691e+00 1.962503345082386108e+00
5.412288401253919190e+00 1.973730996934443205e+00
5.413793103448275801e+00 1.984406547444519608e+00
5.415297805642633300e+00 2.003423450840246645e+00
5.416802507836990799e+00 2.020810517732140266e+00
5.418307210031348298e+00 2.028912606198272961e+00
5.419811912225705797e+00 2.045204517292673607e+00
5.421316614420063296e+00 2.063560373747162391e+00
5.422821316614420795e+00 2.071972287906370003e+00
5.424326018808777405e+00 2.080599227101717297e+00
5.425830721003134904e+00 2.089795588614307587e+00
5.427335423197492403e+00 2.105886391833174720e+00
5.428840125391849902e+00 2.113617845676080353e+00
5.430344827586207401e+00 2.121518453570636176e+00
5.431849529780564900e+00 2.137158445353851910e+00
5.433354231974922399e+00 2.145053651859064381e+00
5.434858934169279010e+00 2.151301588883734350e+00
5.436363636363636509e+00 2.156806551681244244e+00
5.437868338557994008e+00 2.166467059414713514e+00
5.439373040752351507e+00 2.173404699199909640e+00
5.440877742946709006e+00 2.178224239944538176e+00
5.442382445141066505e+00 2.183426336932361433e+00
5.443887147335424004e+00 2.192304956752811673e+00
5.445391849529780615e+00 2.202306196864239674e+00
5.446896551724138114e+00 2.206665246397429225e+00
5.448401253918495613e+00 2.213790281339898414e+00
5.449905956112853112e+00 2.223132546072452254e+00
5.451410658307210610e+00 2.227139358206953190e+00
5.452915360501568109e+00 2.231238773366856609e+00
5.454420062695925608e+00 2.235117349078922455e+00
5.455924764890282219e+00 2.243303556473397187e+00
5.457429467084639718e+00 2.248016738999230046e+00
5.458934169278997217e+00 2.251889708324152028e+00
5.460438871473354716e+00 2.260614942069531175e+00
5.461943573667712215e+00 2.265907050042859527e+00
5.463448275862069714e+00 2.269558693886075229e+00
5.464952978056426325e+00 2.273152978687869030e+00
5.466457680250783824e+00 2.280316296048837454e+00
5.467962382445141323e+00 2.286517415760256355e+00
5.469467084639498822e+00 2.288549421650785565e+00
5.470971786833856321e+00 2.291302706362131403e+00
5.472476489028213820e+00 2.293177616789463968e+00
5.473981191222571319e+00 2.293215324176617109e+00
5.475485893416927929e+00 2.293415147873337556e+00
5.476990595611285428e+00 2.294244946529968132e+00
5.478495297805642927e+00 2.297057643488647383e+00
5.480000000000000426e+00 2.299020903903307822e+00


==> data/Nudata_sL.txt <==
0.00E+00	2.27E+00
3.13E-03	2.27E+00
6.27E-03	2.27E+00
9.40E-03	2.28E+00
1.25E-02	2.28E+00
1.57E-02	2.28E+00
1.88E-02	2.28E+00
2.19E-02	2.28E+00
2.51E-02	2.28E+00
2.82E-02	2.28E+00
3.13E-02	2.28E+00
3.45E-02	2.28E+00
3.76E-02	2.28E+00
4.08E-02	2.27E+00
4.39E-02	2.27E+00
4.70E-02	2.27E+00
5.02E-02	2.27E+00
5.33E-02	2.26E+00
5.64E-02	2.26E+00
5.96E-02	2.26E+00
6.27E-02	2.26E+00
6.58E-02	2.26E+00
6.90E-02	2.26E+00
7.21E-02	2.26E+00
7.52E-02	2.26E+00
7.84E-02	2.26E+00
8.15E-02	2.26E+00
8.46E-02	2.26E+00
8.78E-02	2.26E+00
9.09E-02	2.25E+00
9.40E-02	2.25E+00
9.72E-02	2.25E+00
1.00E-01	2.24E+00
1.03E-01	2.23E+00
1.07E-01	2.22E+00
1.10E-01	2.22E+00
1.13E-01	2.21E+00
1.16E-01	2.21E+00
1.19E-01	2.20E+00
1.22E-01	2.20E+00
1.25E-01	2.20E+00
1.29E-01	2.19E+00
1.32E-01	2.19E+00
1.35E-01	2.17E+00
1.38E-01	2.16E+00
1.41E-01	2.16E+00
1.44E-01	2.15E+00
1.47E-01	2.14E+00
1.50E-01	2.13E+00
1.54E-01	2.12E+00
1.57E-01	2.11E+00
1.60E-01	2.10E+00
1.63E-01	2.09E+00
1.66E-01	2.08E+00
1.69E-01	2.08E+00
1.72E-01	2.06E+00
1.76E-01	2.05E+00
1.79E-01	2.04E+00
1.82E-01	2.02E+00
1.85E-01	2.00E+00
1.88E-01	1.99E+00
1.91E-01	1.98E+00
1.94E-01	1.96E+00
1.97E-01	1.94E+00
2.01E-01	1.93E+00
2.04E-01	1.92E+00
2.07E-01	1.90E+00
2.10E-01	1.88E+00
2.13E-01	1.87E+00
2.16E-01	1.86E+00
2.19E-01	1.82E+00
2.23E-01	1.80E+00
2.26E-01	1.79E+00
2.29E-01	1.75E+00
2.32E-01	1.72E+00
2.35E-01	1.70E+00
2.38E-01	1.69E+00
2.41E-01	1.65E+00
2.45E-01	1.61E+00
2.48E-01	1.59E+00
2.51E-01	1.56E+00
2.54E-01	1.53E+00
2.57E-01	1.48E+00
2.60E-01	1.45E+00
2.63E-01	1.43E+00
2.66E-01	1.37E+00
2.70E-01	1.35E+00
2.73E-01	1.32E+00
2.76E-01	1.29E+00
2.79E-01	1.23E+00
2.82E-01	1.19E+00
2.85E-01	1.17E+00
2.88E-01	1.13E+00
2.92E-01	1.09E+00
2.95E-01	1.07E+00
2.98E-01	1.05E+00
3.01E-01	1.03E+00
3.04E-01	1.00E+00
3.07E-01	9.96E-01
3.10E-01	9.93E-01
3.13E-01	1.00E+00
3.17E-01	1.01E+00
3.20E-01	1.03E+00
3.23E-01	1.05E+00
3.26E-01	1.10E+00
3.29E-01	1.14E+00
3.32E-01	1.16E+00
3.35E-01	1.20E+00
3.39E-01	1.22E+00
3.42E-01	1.21E+00
3.45E-01	1.20E+00
3.48E-01	1.13E+00
3.51E-01	9.93E-01
3.54E-01	9.07E-01
3.57E-01	7.42E-01
3.61E-01	4.49E-01
3.64E-01	3.05E-01
3.67E-01	1.37E-01
3.70E-01	3.88E-02
3.73E-01	3.25E-01
3.76E-01	4.98E-01
3.79E-01	6.27E-01
3.82E-01	9.22E-01
3.86E-01	1.12E+00
3.89E-01	1.26E+00
3.92E-01	1.39E+00
3.95E-01	1.62E+00
3.98E-01	1.83E+00
4.01E-01	1.92E+00
4.04E-01	1.99E+00
4.08E-01	2.12E+00
4.11E-01	2.47E+00
4.14E-01	2.79E+00
4.17E-01	3.17E+00
4.20E-01	3.75E+00
4.23E-01	3.97E+00
4.26E-01	4.17E+00
4.29E-01	4.36E+00
4.33E-01	4.81E+00
4.36E-01	5.15E+00
4.39E-01	5.36E+00
4.42E-01	6.01E+00
4.45E-01	6.60E+00
4.48E-01	7.15E+00
4.51E-01	7.63E+00
4.55E-01	9.16E+00
4.58E-01	1.12E+01
4.61E-01	1.01E+01
4.64E-01	5.95E+00
4.67E-01	1.24E+00
4.70E-01	1.12E+00
4.73E-01	9.63E-01
4.76E-01	9.14E-01
4.80E-01	8.64E-01
4.83E-01	8.40E-01
4.86E-01	8.30E-01
4.89E-01	9.44E-01
4.92E-01	1.09E+00
4.95E-01	1.27E+00
4.98E-01	1.45E+00
5.02E-01	1.92E+00
5.05E-01	2.48E+00
5.08E-01	2.76E+00
5.11E-01	3.14E+00
5.14E-01	3.47E+00
5.17E-01	3.49E+00
5.20E-01	3.49E+00
5.24E-01	3.43E+00
5.27E-01	3.25E+00
5.30E-01	3.14E+00
5.33E-01	3.03E+00
5.36E-01	2.84E+00
5.39E-01	2.72E+00
5.42E-01	2.54E+00
5.45E-01	2.32E+00
5.49E-01	1.83E+00
5.52E-01	1.44E+00
5.55E-01	1.32E+00
5.58E-01	1.13E+00
5.61E-01	9.62E-01
5.64E-01	9.02E-01
5.67E-01	8.38E-01
5.71E-01	7.72E-01
5.74E-01	6.86E-01
5.77E-01	6.71E-01
5.80E-01	6.67E-01
5.83E-01	6.95E-01
5.86E-01	7.15E-01
5.89E-01	7.06E-01
5.92E-01	6.54E-01
5.96E-01	4.22E-01
5.99E-01	2.67E-01
6.02E-01	2.18E-01
6.05E-01	1.58E-01
6.08E-01	1.27E-01
6.11E-01	1.21E-01
6.14E-01	1.13E-01
6.18E-01	1.02E-01
6.21E-01	8.28E-02
6.24E-01	7.22E-02
6.27E-01	5.55E-02
6.30E-01	2.38E-02
6.33E-01	3.98E-02
6.36E-01	6.37E-02
6.39E-01	8.12E-02
6.43E-01	1.12E-01
6.46E-01	1.30E-01
6.49E-01	1.39E-01
6.52E-01	1.57E-01
6.55E-01	1.69E-01
6.58E-01	1.76E-01
6.61E-01	1.82E-01
6.65E-01	1.94E-01
6.68E-01	2.10E-01
6.71E-01	2.19E-01
6.74E-01	2.35E-01
6.77E-01	2.62E-01
6.80E-01	2.77E-01
6.83E-01	2.93E-01
6.87E-01	3.10E-01
6.90E-01	3.52E-01
6.93E-01	3.79E-01
6.96E-01	4.00E-01
6.99E-01	4.50E-01
7.02E-01	4.86E-01
7.05E-01	5.13E-01
7.08E-01	5.38E-01
7.12E-01	5.87E-01
7.15E-01	6.40E-01
7.18E-01	6.63E-01
7.21E-01	7.10E-01
7.24E-01	7.73E-01
7.27E-01	8.04E-01
7.30E-01	8.39E-01
7.34E-01	8.78E-01
7.37E-01	9.49E-01
7.40E-01	9.86E-01
7.43E-01	1.02E+00
7.46E-01	1.09E+00
7.49E-01	1.12E+00
7.52E-01	1.16E+00
7.55E-01	1.18E+00
7.59E-01	1.23E+00
7.62E-01	1.28E+00
7.65E-01	1.30E+00
7.68E-01	1.33E+00
7.71E-01	1.36E+00
7.74E-01	1.41E+00
7.77E-01	1.43E+00
7.81E-01	1.46E+00
7.84E-01	1.51E+00
7.87E-01	1.53E+00
7.90E-01	1.55E+00
7.93E-01	1.57E+00
7.96E-01	1.61E+00
7.99E-01	1.63E+00
8.03E-01	1.65E+00
8.06E-01	1.68E+00
8.09E-01	1.71E+00
8.12E-01	1.72E+00
8.15E-01	1.74E+00
8.18E-01	1.76E+00
8.21E-01	1.79E+00
8.24E-01	1.80E+00
8.28E-01	1.82E+00
8.31E-01	1.84E+00
8.34E-01	1.85E+00
8.37E-01	1.87E+00
8.40E-01	1.88E+00
8.43E-01	1.90E+00
8.46E-01	1.92E+00
8.50E-01	1.93E+00
8.53E-01	1.95E+00
8.56E-01	1.96E+00
8.59E-01	1.97E+00
8.62E-01	1.98E+00
8.65E-01	2.00E+00
8.68E-01	2.02E+00
8.71E-01	2.03E+00
8.75E-01	2.05E+00
8.78E-01	2.06E+00
8.81E-01	2.07E+00
8.84E-01	2.08E+00
8.87E-01	2.09E+00
8.90E-01	2.11E+00
8.93E-01	2.11E+00
8.97E-01	2.12E+00
9.00E-01	2.14E+00
9.03E-01	2.15E+00
9.06E-01	2.15E+00
9.09E-01	2.16E+00
9.12E-01	2.17E+00
9.15E-01	2.17E+00
9.18E-01	2.18E+00
9.22E-01	2.18E+00
9.25E-01	2.19E+00
9.28E-01	2.20E+00
9.31E-01	2.21E+00
9.34E-01	2.21E+00
9.37E-01	2.22E+00
9.40E-01	2.23E+00
9.44E-01	2.23E+00
9.47E-01	2.24E+00
9.50E-01	2.24E+00
9.53E-01	2.25E+00
9.56E-01	2.25E+00
9.59E-01	2.26E+00
9.62E-01	2.27E+00
9.66E-01	2.27E+00
9.69E-01	2.27E+00
9.72E-01	2.28E+00
9.75E-01	2.29E+00
9.78E-01	2.29E+00
9.81E-01	2.29E+00
9.84E-01	2.29E+00
9.87E-01	2.29E+00
9.91E-01	2.29E+00
9.94E-01	2.29E+00
9.97E-01	2.30E+00
1.00E+00	2.30E+00


==> data/Nuupdate.txt <==
0.106476762	5.310147116
0.202293853	4.042304683
0.298125937	2.491264367
0.393958021	1.586140179
0.489070465	0.417481895
0.586371814	2.023541492
0.682158921	3.313879299
0.777946027	3.915709213
0.873718141	5.808525838
0.968830585	0.440812981
1.064617691	3.946188085
1.16191904	4.120861519
1.257706147	3.622109185
1.353478261	1.662876147
1.448590705	0.315468127
1.545892054	2.916159511
1.64167916	3.867041336
1.737466267	3.725186765
1.833238381	2.129883261
1.92988006	0.306572229
2.025652174	2.992946606
2.12143928	3.770413479
2.217226387	3.574286851
2.312998501	1.8888937
2.408110945	0.306328398
2.505412294	3.019551712
2.6011994	3.655242669
2.696986507	3.497381774
2.792758621	1.872482302
2.8894003	0.314068065
2.985172414	2.956784898
3.08095952	3.715177897
3.176746627	3.427889945
3.272518741	1.80756427
3.36916042	0.326499512
3.464932534	2.868907427
3.56071964	3.699879469
3.656506747	3.400065684
3.752284858	1.772273669
3.848916042	0.305532014
3.944698651	2.880646709
4.040481259	3.667630856
4.136263868	3.364415236
4.232046477	1.753325642
4.328677661	0.300781243
4.42446027	2.868494488
4.520242879	3.584649668
4.616023988	3.343433973
4.711806597	1.74028855
4.806917541	0.271138082
4.904218891	2.792592264
5	3.587658228
5.09578096	3.331281752
5.191561919	1.719857874
5.288193703	0.286916306
5.383975712	2.784510447
5.479757121	3.588680745
5.57553973	3.306859327
5.672842579	1.743375765
5.767953523	0.305526115
5.863736132	2.873233461
5.959518741	3.577649359
6.055301349	3.249362409
6.152604198	1.738367398
6.247715142	0.293436818
6.343497751	2.826630282
6.43928036	3.575623989
6.535061469	3.249126443
6.632364318	1.734261599
6.727476762	0.290876593
6.823253373	2.770332855
6.91904048	3.587992512
7.016341829	3.245999901
7.112128936	1.730788974
7.207241379	0.289299557
7.303013493	2.786693127
7.3988006	3.512267262
7.496101949	3.239687825
7.591889055	1.727786313
7.687001499	0.284751323
7.782773613	2.764296072
7.87856072	3.52788031
7.974347826	3.241142945
8.071649175	1.709970921
8.166761619	0.299772491
8.262533733	2.83233278
8.35832084	3.470462048
8.454107946	3.227083336
8.551409295	1.717716487
8.646521739	0.287030356
8.742293853	2.770352519
8.83808096	3.535903136
8.935382309	3.23068181
9.031169415	1.707957349
9.126281859	0.292335646
9.222053973	2.871719349
9.317841079	3.516730942
9.415142429	3.178258149
9.510929535	1.70626233
9.606041979	0.275739408
9.701874063	2.980912367
9.797706147	3.6910111
9.893523238	3.592515183

==> data/NuwithoutRibOptimized.txt <==
0.202398801	5.475697916
0.682158921	3.171526414
1.16191904	3.20108382
1.64167916	2.975128177
2.12143928	2.911450619
2.6011994	2.846252205
3.08095952	2.792971471
3.56071964	2.766015408
4.04047976	2.735021258
4.52023988	2.703639052
5	2.687665135
5.47976012	2.649297237
5.95952024	2.634504981
6.43928036	2.623597107
6.91904048	2.611816024
7.3988006	2.607617901
7.87856072	2.601461706
8.35832084	2.59753672
8.83808096	2.576770482
9.317841079	2.591951214
9.797601199	2.777048929

==> data/Nuwithoutrib.txt <==
0.202398801	5.169682225
0.682158921	2.943587124
1.16191904	3.047146048
1.64167916	2.796743928
2.12143928	2.72239933
2.6011994	2.656818966
3.08095952	2.624869054
3.56071964	2.606370401
4.04047976	2.621029814
4.52023988	2.546751179
5	2.531722846
5.47976012	2.520910146
5.95952024	2.512695564
6.43928036	2.498523597
6.91904048	2.490606159
7.3988006	2.488640774
7.87856072	2.485528541
8.35832084	2.478986333
8.83808096	2.480755208
9.317841079	2.482339272
9.797601199	2.91854191

==> data/Nuwithoutrib1.txt <==
0.202398801	3.5
0.682158921	3.5
1.16191904	3.3
1.64167916	3
2.12143928	2.85
2.6011994	2.75
3.08095952	2.7
3.56071964	2.67
4.04047976	2.65
4.52023988	2.66
5	2.65
5.47976012	2.65
5.95952024	2.65
6.43928036	2.65
6.91904048	2.65
7.3988006	2.65
7.87856072	2.65
8.35832084	2.65
8.83808096	2.65
9.317841079	2.63
9.797601199	2.85

==> data/PrPredic.txt <==
5.000000000000000000e+00 1.013333826090891525e+05
5.001504702194357499e+00 1.013333969049951847e+05
5.003009404388714998e+00 1.013334130414507526e+05
5.004514106583072497e+00 1.013334291788616974e+05
5.006018808777429108e+00 1.013334453153172653e+05
5.007523510971786607e+00 1.013334614522505290e+05
5.009028213166144106e+00 1.013334775891837926e+05
5.010532915360501605e+00 1.013334937261170417e+05
5.012037617554859104e+00 1.013335098630503053e+05
5.013542319749216603e+00 1.013335259999835689e+05
5.015047021943574101e+00 1.013335418139966350e+05
5.016551724137930712e+00 1.013335568560584943e+05
5.018056426332288211e+00 1.013335718990757305e+05
5.019561128526645710e+00 1.013335869411375752e+05
5.021065830721003209e+00 1.013336019846325071e+05
5.022570532915360708e+00 1.013336170262166706e+05
5.024075235109718207e+00 1.013336320692339068e+05
5.025579937304075706e+00 1.013336471122511430e+05
5.027084639498432317e+00 1.013336621547906980e+05
5.028589341692789816e+00 1.013336771978079341e+05
5.030094043887147315e+00 1.013336922389144020e+05
5.031598746081504814e+00 1.013337072824093193e+05
5.033103448275862313e+00 1.013337196856973314e+05
5.034608150470219812e+00 1.013337312869394809e+05
5.036112852664576423e+00 1.013337428886593261e+05
5.037617554858933921e+00 1.013337544903791713e+05
5.039122257053291420e+00 1.013337660920990165e+05
5.040626959247648919e+00 1.013337776933411660e+05
5.042131661442006418e+00 1.013337892950610112e+05
5.043636363636363917e+00 1.013338008963031753e+05
5.045141065830721416e+00 1.013338124985007016e+05
5.046645768025078027e+00 1.013338240997428657e+05
5.048150470219435526e+00 1.013338357014627109e+05
5.049655172413793025e+00 1.013338473031825561e+05
5.051159874608150524e+00 1.013338589049024013e+05
5.052664576802508023e+00 1.013338705061445507e+05
5.054169278996865522e+00 1.013338821083420917e+05
5.055673981191223021e+00 1.013338937086288497e+05
5.057178683385579632e+00 1.013339020290783228e+05
5.058683385579937131e+00 1.013339091734486428e+05
5.060188087774294630e+00 1.013339163178189629e+05
5.061692789968652129e+00 1.013339234617116017e+05
5.063197492163009628e+00 1.013339306065596029e+05
5.064702194357367127e+00 1.013339377504522417e+05
5.066206896551724626e+00 1.013339448948225618e+05
5.067711598746081236e+00 1.013339520391928818e+05
5.069216300940438735e+00 1.013339579425178672e+05
5.070721003134796234e+00 1.013339636313588708e+05
5.072225705329153733e+00 1.013339693187668017e+05
5.073730407523511232e+00 1.013339750066524284e+05
5.075235109717868731e+00 1.013339806945380551e+05
5.076739811912225342e+00 1.013339863829013775e+05
5.078244514106582841e+00 1.013339920703093085e+05
5.079749216300940340e+00 1.013339977577172394e+05
5.081253918495297839e+00 1.013340021883159789e+05
5.082758620689655338e+00 1.013340060619251744e+05
5.084263322884012837e+00 1.013340099360120366e+05
5.085768025078370336e+00 1.013340138091435365e+05
5.087272727272726947e+00 1.013340176832304132e+05
5.088777429467084445e+00 1.013340215573172900e+05
5.090282131661441944e+00 1.013340254318818479e+05
5.091786833855799443e+00 1.013340293054910289e+05
5.093291536050156942e+00 1.013340331795779057e+05
5.094796238244514441e+00 1.013340370541424782e+05
5.096300940438871940e+00 1.013340409277516592e+05
5.097805642633228551e+00 1.013340448008831445e+05
5.099310344827586050e+00 1.013340486754477170e+05
5.100815047021943549e+00 1.013340525490568980e+05
5.102319749216301048e+00 1.013340519490750157e+05
5.103824451410658547e+00 1.013340483850106248e+05
5.105329153605016046e+00 1.013340448199908569e+05
5.106833855799373545e+00 1.013340412554487702e+05
5.108338557993730156e+00 1.013340376909066981e+05
5.109843260188087655e+00 1.013340341263646114e+05
5.111347962382445154e+00 1.013340305608671479e+05
5.112852664576802653e+00 1.013340269968027715e+05
5.114357366771160152e+00 1.013340234313052933e+05
5.115862068965517651e+00 1.013340198672409169e+05
5.117366771159874261e+00 1.013340163017434534e+05
5.118871473354231760e+00 1.013340127376790624e+05
5.120376175548589259e+00 1.013340091726592946e+05
5.121880877742946758e+00 1.013340056085949036e+05
5.123385579937304257e+00 1.013340020435751358e+05
5.124890282131661756e+00 1.013339984790330491e+05
5.126394984326019255e+00 1.013339933648562146e+05
5.127899686520375866e+00 1.013339843178363226e+05
5.129404388714733365e+00 1.013339752703387494e+05
5.130909090909090864e+00 1.013339662233188428e+05
5.132413793103448363e+00 1.013339571767766465e+05
5.133918495297805862e+00 1.013339481297567545e+05
5.135423197492163361e+00 1.013339390827368625e+05
5.136927899686520860e+00 1.013339300361946662e+05
5.138432601880877471e+00 1.013339209886970784e+05
5.139937304075234970e+00 1.013339119421548676e+05
5.141442006269592468e+00 1.013339028951349756e+05
5.142946708463949967e+00 1.013338938481150835e+05
5.144451410658307466e+00 1.013338848010951915e+05
5.145956112852664965e+00 1.013338683393309766e+05
5.147460815047022464e+00 1.013338505959175527e+05
5.148965517241379075e+00 1.013338328525041143e+05
5.150470219435736574e+00 1.013338164695591840e+05
5.151974921630094073e+00 1.013338010257578571e+05
5.153479623824451572e+00 1.013337855824342405e+05
5.154984326018809071e+00 1.013337702924499317e+05
5.156489028213166570e+00 1.013337551801672671e+05
5.157993730407524069e+00 1.013337400683622982e+05
5.159498432601880680e+00 1.013337208221279870e+05
5.161003134796238179e+00 1.013336983552902675e+05
5.162507836990595678e+00 1.013336758884525480e+05
5.164012539184953177e+00 1.013336534216148284e+05
5.165517241379310676e+00 1.013336309542994131e+05
5.167021943573668175e+00 1.013336084869839979e+05
5.168526645768024785e+00 1.013335860201462783e+05
5.170031347962382284e+00 1.013335598206186842e+05
5.171536050156739783e+00 1.013335316123937664e+05
5.173040752351097282e+00 1.013335034032134572e+05
5.174545454545454781e+00 1.013334751945108583e+05
5.176050156739812280e+00 1.013334469862859405e+05
5.177554858934169779e+00 1.013334187780610227e+05
5.179059561128526390e+00 1.013333862471958855e+05
5.180564263322883889e+00 1.013333529171510600e+05
5.182068965517241388e+00 1.013333195871062344e+05
5.183573667711598887e+00 1.013332828257955553e+05
5.185078369905956386e+00 1.013332453947598697e+05
5.186583072100313885e+00 1.013332079627687926e+05
5.188087774294671384e+00 1.013331705317331216e+05
5.189592476489027995e+00 1.013331331006974360e+05
5.191097178683385494e+00 1.013330928603516513e+05
5.192601880877742992e+00 1.013330484210880386e+05
5.194106583072100491e+00 1.013330039808690344e+05
5.195611285266457990e+00 1.013329595411277260e+05
5.197115987460815489e+00 1.013329151013864175e+05
5.198620689655172988e+00 1.013328681891082670e+05
5.200125391849529599e+00 1.013328142117567768e+05
5.201630094043887098e+00 1.013327602353606781e+05
5.203134796238244597e+00 1.013327062584868836e+05
5.204639498432602096e+00 1.013326522816130891e+05
5.206144200626959595e+00 1.013325983047392947e+05
5.207648902821317094e+00 1.013325443278654857e+05
5.209153605015674593e+00 1.013324903514693870e+05
5.210658307210031204e+00 1.013324278492160083e+05
5.212163009404388703e+00 1.013323429379256995e+05
5.213667711598746202e+00 1.013322244997812231e+05
5.215172413793103701e+00 1.013320344884788356e+05
5.216677115987461200e+00 1.013317678170701838e+05
5.218181818181818699e+00 1.013313785382161586e+05
5.219686520376175309e+00 1.013311103028419748e+05
5.221191222570532808e+00 1.013308728428126778e+05
5.222695924764890307e+00 1.013306947133968351e+05
5.224200626959247806e+00 1.013306334648476477e+05
5.225705329153605305e+00 1.013305722170149966e+05
5.227210031347962804e+00 1.013305109682269540e+05
5.228714733542320303e+00 1.013304497201554477e+05
5.230219435736676914e+00 1.013303884723227966e+05
5.231724137931034413e+00 1.013303342016680690e+05
5.233228840125391912e+00 1.013303147949290433e+05
5.234733542319749411e+00 1.013302953872346552e+05
5.236238244514106910e+00 1.013302759807344846e+05
5.237742946708464409e+00 1.013302565735177777e+05
5.239247648902821908e+00 1.013302371663010708e+05
5.240752351097178519e+00 1.013302177590843639e+05
5.242257053291536018e+00 1.013301983525841933e+05
5.243761755485893516e+00 1.013301789453674864e+05
5.245266457680251015e+00 1.013301595374342432e+05
5.246771159874608514e+00 1.013301527649476047e+05
5.248275862068966013e+00 1.013301396140706929e+05
5.249780564263323512e+00 1.013301250277275685e+05
5.251285266457680123e+00 1.013301104411456035e+05
5.252789968652037622e+00 1.013300958550413197e+05
5.254294670846395121e+00 1.013300812682204996e+05
5.255799373040752620e+00 1.013300666818773752e+05
5.257304075235110119e+00 1.013300520952954103e+05
5.258808777429467618e+00 1.013300375094299816e+05
5.260313479623825117e+00 1.013300031776637916e+05
5.261818181818181728e+00 1.013299257136009110e+05
5.263322884012539227e+00 1.013298482490603346e+05
5.264827586206896726e+00 1.013297707845197583e+05
5.266332288401254225e+00 1.013296933202180226e+05
5.267836990595611724e+00 1.013296158556774462e+05
5.269341692789969223e+00 1.013295868506613042e+05
5.270846394984326722e+00 1.013295700385095697e+05
5.272351097178683332e+00 1.013295532251636032e+05
5.273855799373040831e+00 1.013295364125341875e+05
5.275360501567398330e+00 1.013295246104223042e+05
5.276865203761755829e+00 1.013295138561290951e+05
5.278369905956113328e+00 1.013295031018359005e+05
5.279874608150470827e+00 1.013294923470650101e+05
5.281379310344828326e+00 1.013294815934883518e+05
5.282884012539184937e+00 1.013294708391951572e+05
5.284388714733542436e+00 1.013294600849019625e+05
5.285893416927899935e+00 1.013294493306087679e+05
5.287398119122257434e+00 1.013294385763155733e+05
5.288902821316614933e+00 1.013294278220223641e+05
5.290407523510971544e+00 1.013294170674903289e+05
5.291912225705329043e+00 1.013294063127194386e+05
5.293416927899686542e+00 1.013293955586650845e+05
5.294921630094044041e+00 1.013293848041330493e+05
5.296426332288401539e+00 1.013293740500786953e+05
5.297931034482759038e+00 1.013293632957855007e+05
5.299435736677116537e+00 1.013293525422088424e+05
5.300940438871473148e+00 1.013293417876767926e+05
5.302445141065830647e+00 1.013293325264117739e+05
5.303949843260188146e+00 1.013293254570391873e+05
5.305454545454545645e+00 1.013293183867112239e+05
5.306959247648903144e+00 1.013293113168609416e+05
5.308463949843260643e+00 1.013293042470106593e+05
5.309968652037618142e+00 1.013292971771603916e+05
5.311473354231974753e+00 1.013292901070712542e+05
5.312978056426332252e+00 1.013292830372209864e+05
5.314482758620689751e+00 1.013292759668930084e+05
5.315987460815047250e+00 1.013292688968038856e+05
5.317492163009404749e+00 1.013292618271924584e+05
5.318996865203762248e+00 1.013292547571033356e+05
5.320501567398119747e+00 1.013292476867753576e+05
5.322006269592476357e+00 1.013292406166862347e+05
5.323510971786833856e+00 1.013292335468359524e+05
5.325015673981191355e+00 1.013292264772245253e+05
5.326520376175548854e+00 1.013292194068965473e+05
5.328025078369906353e+00 1.013292123372851202e+05
5.329529780564263852e+00 1.013292052669571567e+05
5.331034482758621351e+00 1.013291981971068744e+05
5.332539184952977962e+00 1.013291911267788964e+05
5.334043887147335461e+00 1.013291840571674693e+05
5.335548589341692960e+00 1.013291769873171870e+05
5.337053291536050459e+00 1.013291777535361034e+05
5.338557993730407958e+00 1.013291791369338316e+05
5.340062695924765457e+00 1.013291805193761684e+05
5.341567398119122956e+00 1.013291819027739111e+05
5.343072100313479567e+00 1.013291832852162479e+05
5.344576802507837066e+00 1.013291846688528312e+05
5.346081504702194565e+00 1.013291860520117043e+05
5.347586206896552063e+00 1.013291874351705919e+05
5.349090909090909562e+00 1.013291888178517838e+05
5.350595611285267061e+00 1.013291902007718163e+05
5.352100313479624560e+00 1.013291915839307039e+05
5.353605015673981171e+00 1.013291929869138403e+05
5.355109717868338670e+00 1.013291945183962671e+05
5.356614420062696169e+00 1.013291960503563896e+05
5.358119122257053668e+00 1.013291975823165121e+05
5.359623824451411167e+00 1.013292001255518408e+05
5.361128526645768666e+00 1.013292034770430328e+05
5.362633228840125277e+00 1.013292068275788333e+05
5.364137931034482776e+00 1.013292101785923296e+05
5.365642633228840275e+00 1.013292135300835071e+05
5.367147335423197774e+00 1.013292168808581628e+05
5.368652037617555273e+00 1.013292202321104996e+05
5.370156739811912772e+00 1.013292235824074451e+05
5.371661442006270271e+00 1.013292269331821008e+05
5.373166144200626881e+00 1.013292303751960280e+05
5.374670846394984380e+00 1.013292412575108465e+05
5.376175548589341879e+00 1.013292535592891654e+05
5.377680250783699378e+00 1.013292658610674989e+05
5.379184952978056877e+00 1.013292781626069918e+05
5.380689655172414376e+00 1.013292904646241659e+05
5.382194357366771875e+00 1.013293027666413400e+05
5.383699059561128486e+00 1.013293150684196735e+05
5.385203761755485985e+00 1.013293273699591518e+05
5.386708463949843484e+00 1.013293396712597896e+05
5.388213166144200983e+00 1.013293519735158188e+05
5.389717868338558482e+00 1.013293642755329929e+05
5.391222570532915981e+00 1.013293765768336307e+05
5.392727272727272592e+00 1.013293888790896453e+05
5.394231974921630091e+00 1.013294011808679788e+05
5.395736677115987590e+00 1.013294204710500053e+05
5.397241379310345089e+00 1.013294414054499066e+05
5.398746081504702587e+00 1.013294623405663588e+05
5.400250783699060086e+00 1.013294832752051007e+05
5.401755485893417585e+00 1.013294994482041511e+05
5.403260188087774196e+00 1.013294761850528885e+05
5.404764890282131695e+00 1.013295090854132432e+05
5.406269592476489194e+00 1.013295317657795531e+05
5.407774294670846693e+00 1.013295544466235442e+05
5.409278996865204192e+00 1.013295763290043978e+05
5.410783699059561691e+00 1.013295971193799778e+05
5.412288401253919190e+00 1.013296179090390360e+05
5.413793103448275801e+00 1.013296387003700074e+05
5.415297805642633300e+00 1.013296594907456019e+05
5.416802507836990799e+00 1.013296802808823413e+05
5.418307210031348298e+00 1.013297010710190807e+05
5.419811912225705797e+00 1.013297218618723709e+05
5.421316614420063296e+00 1.013297426524868060e+05
5.422821316614420795e+00 1.013297634433400963e+05
5.424326018808777405e+00 1.013297842329991399e+05
5.425830721003134904e+00 1.013298050228970387e+05
5.427335423197492403e+00 1.013298258904199756e+05
5.428840125391849902e+00 1.013298468219537317e+05
5.430344827586207401e+00 1.013298687334738206e+05
5.431849529780564900e+00 1.013298915220375056e+05
5.433354231974922399e+00 1.013299143096457992e+05
5.434858934169279010e+00 1.013299370979706291e+05
5.436363636363636509e+00 1.013299598858177633e+05
5.437868338557994008e+00 1.013299826741426077e+05
5.439373040752351507e+00 1.013300054615120462e+05
5.440877742946709006e+00 1.013300282500757312e+05
5.442382445141066505e+00 1.013300510381617205e+05
5.443887147335424004e+00 1.013300738257700141e+05
5.445391849529780615e+00 1.013300966140948440e+05
5.446896551724138114e+00 1.013301194021808333e+05
5.448401253918495613e+00 1.013301421902668080e+05
5.449905956112853112e+00 1.013301649790693336e+05
5.451410658307210610e+00 1.013301877669164824e+05
5.452915360501568109e+00 1.013302105542859208e+05
5.454420062695925608e+00 1.013302333426107652e+05
5.455924764890282219e+00 1.013302561306967400e+05
5.457429467084639718e+00 1.013302789192604250e+05
5.458934169278997217e+00 1.013303017068687186e+05
5.460438871473354716e+00 1.013303244947158673e+05
5.461943573667712215e+00 1.013303472835183929e+05
5.463448275862069714e+00 1.013303700711266865e+05
5.464952978056426325e+00 1.013303928589738207e+05
5.466457680250783824e+00 1.013304156470598100e+05
5.467962382445141323e+00 1.013304377135911345e+05
5.469467084639498822e+00 1.013304592792618059e+05
5.470971786833856321e+00 1.013304808446936077e+05
5.472476489028213820e+00 1.013305024103642645e+05
5.473981191222571319e+00 1.013305239757960808e+05
5.475485893416927929e+00 1.013305455407502013e+05
5.476990595611285428e+00 1.013305671064208582e+05
5.478495297805642927e+00 1.013305886716138193e+05
5.480000000000000426e+00 1.013306094299840042e+05


==> data/Pr_lower.txt <==
5.000000000000000000e+00 1.013334554683619499e+05
5.001605351170568703e+00 1.013334724962975597e+05
5.003210702341137406e+00 1.013334886085933394e+05
5.004816053511705221e+00 1.013335037230675662e+05
5.006421404682273923e+00 1.013335176215956599e+05
5.008026755852842626e+00 1.013335299146632024e+05
5.009632107023411329e+00 1.013335412735427963e+05
5.011237458193980032e+00 1.013335519067641144e+05
5.012842809364548735e+00 1.013335623481354123e+05
5.014448160535117438e+00 1.013335737846577686e+05
5.016053511705685253e+00 1.013335868173675117e+05
5.017658862876253956e+00 1.013336007820595260e+05
5.019264214046822659e+00 1.013336157067789318e+05
5.020869565217391362e+00 1.013336313674456032e+05
5.022474916387960064e+00 1.013336470955341938e+05
5.024080267558528767e+00 1.013336626965697506e+05
5.025685618729096582e+00 1.013336782520613924e+05
5.027290969899665285e+00 1.013336938235100388e+05
5.028896321070233988e+00 1.013337092475494574e+05
5.030501672240802691e+00 1.013337244597037788e+05
5.032107023411371394e+00 1.013337394605870504e+05
5.033712374581940097e+00 1.013337542679653416e+05
5.035317725752508800e+00 1.013337688827107922e+05
5.036923076923076614e+00 1.013337832899924542e+05
5.038528428093645317e+00 1.013337974687480892e+05
5.040133779264214020e+00 1.013338114063734247e+05
5.041739130434782723e+00 1.013338251192168973e+05
5.043344481605351426e+00 1.013338386315402604e+05
5.044949832775920129e+00 1.013338519681616453e+05
5.046555183946487944e+00 1.013338651373666944e+05
5.048160535117056646e+00 1.013338781531489512e+05
5.049765886287625349e+00 1.013338909715797054e+05
5.051371237458194052e+00 1.013339035765346489e+05
5.052976588628762755e+00 1.013339160101365123e+05
5.054581939799331458e+00 1.013339282765515527e+05
5.056187290969900161e+00 1.013339403508051037e+05
5.057792642140467976e+00 1.013339522367393947e+05
5.059397993311036679e+00 1.013339639574900648e+05
5.061003344481605382e+00 1.013339755130920239e+05
5.062608695652174085e+00 1.013339868908803037e+05
5.064214046822742787e+00 1.013339980869213759e+05
5.065819397993311490e+00 1.013340091116217809e+05
5.067424749163879305e+00 1.013340199976629374e+05
5.069030100334448008e+00 1.013340307410026289e+05
5.070635451505016711e+00 1.013340413153197587e+05
5.072240802675585414e+00 1.013340516906408739e+05
5.073846153846154117e+00 1.013340618739631464e+05
5.075451505016722820e+00 1.013340718031186261e+05
5.077056856187290634e+00 1.013340815264121920e+05
5.078662207357859337e+00 1.013340910726245056e+05
5.080267558528428040e+00 1.013341004554863466e+05
5.081872909698996743e+00 1.013341096967303602e+05
5.083478260869565446e+00 1.013341186798707495e+05
5.085083612040134149e+00 1.013341273783216893e+05
5.086688963210702852e+00 1.013341357430581556e+05
5.088294314381270667e+00 1.013341436583307222e+05
5.089899665551839369e+00 1.013341511559499340e+05
5.091505016722408072e+00 1.013341584121319320e+05
5.093110367892976775e+00 1.013341654605703952e+05
5.094715719063545478e+00 1.013341722988490365e+05
5.096321070234114181e+00 1.013341789069005899e+05
5.097926421404681996e+00 1.013341853807377192e+05
5.099531772575250699e+00 1.013341916345715872e+05
5.101137123745819402e+00 1.013341976089416275e+05
5.102742474916388105e+00 1.013342032611320028e+05
5.104347826086956808e+00 1.013342086082067108e+05
5.105953177257525510e+00 1.013342136857157457e+05
5.107558528428093325e+00 1.013342185163156246e+05
5.109163879598662028e+00 1.013342230768959562e+05
5.110769230769230731e+00 1.013342273823682190e+05
5.112374581939799434e+00 1.013342314455649466e+05
5.113979933110368137e+00 1.013342352277336904e+05
5.115585284280936840e+00 1.013342387421324383e+05
5.117190635451505543e+00 1.013342419806351973e+05
5.118795986622073357e+00 1.013342449601772387e+05
5.120401337792642060e+00 1.013342476768746128e+05
5.122006688963210763e+00 1.013342501196184603e+05
5.123612040133779466e+00 1.013342523198598792e+05
5.125217391304348169e+00 1.013342543409110076e+05
5.126822742474916872e+00 1.013342562964571989e+05
5.128428093645484687e+00 1.013342586877008871e+05
5.130033444816053390e+00 1.013342612949196337e+05
5.131638795986622092e+00 1.013342642624548898e+05
5.133244147157190795e+00 1.013342671222532663e+05
5.134849498327759498e+00 1.013342691570672760e+05
5.136454849498328201e+00 1.013342689577197161e+05
5.138060200668896016e+00 1.013342655627210479e+05
5.139665551839464719e+00 1.013342587926862325e+05
5.141270903010033422e+00 1.013342495854401350e+05
5.142876254180602125e+00 1.013342386238053878e+05
5.144481605351170828e+00 1.013342266071056947e+05
5.146086956521739531e+00 1.013342140817097825e+05
5.147692307692308233e+00 1.013342010676414502e+05
5.149297658862876048e+00 1.013341876354409906e+05
5.150903010033444751e+00 1.013341736527097673e+05
5.152508361204013454e+00 1.013341592651606188e+05
5.154113712374582157e+00 1.013341444709628267e+05
5.155719063545150860e+00 1.013341292064169829e+05
5.157324414715719563e+00 1.013341134418069560e+05
5.158929765886287377e+00 1.013340971581404010e+05
5.160535117056856080e+00 1.013340803925182845e+05
5.162140468227424783e+00 1.013340630567838234e+05
5.163745819397993486e+00 1.013340451840442402e+05
5.165351170568562189e+00 1.013340264687783347e+05
5.166956521739130892e+00 1.013340059086043620e+05
5.168561872909698707e+00 1.013339838369685313e+05
5.170167224080267410e+00 1.013339605121921195e+05
5.171772575250836113e+00 1.013339362719803466e+05
5.173377926421404815e+00 1.013339107515180949e+05
5.174983277591973518e+00 1.013338835822932888e+05
5.176588628762542221e+00 1.013338547749207792e+05
5.178193979933110924e+00 1.013338238950903615e+05
5.179799331103678739e+00 1.013337903095676884e+05
5.181404682274247442e+00 1.013337536400376848e+05
5.183010033444816145e+00 1.013337127820940659e+05
5.184615384615384848e+00 1.013336683017024188e+05
5.186220735785953551e+00 1.013336206855491473e+05
5.187826086956522254e+00 1.013335684431174741e+05
5.189431438127090068e+00 1.013335123922712519e+05
5.191036789297658771e+00 1.013334521056831727e+05
5.192642140468227474e+00 1.013333909766851284e+05
5.194247491638796177e+00 1.013333313068311982e+05
5.195852842809364880e+00 1.013332720291181176e+05
5.197458193979933583e+00 1.013332121111761808e+05
5.199063545150501398e+00 1.013331517418134608e+05
5.200668896321070100e+00 1.013330910020255542e+05
5.202274247491638803e+00 1.013330298614736384e+05
5.203879598662207506e+00 1.013329683080413670e+05
5.205484949832776209e+00 1.013329063332262886e+05
5.207090301003344912e+00 1.013328436198685231e+05
5.208695652173913615e+00 1.013327798940638168e+05
5.210301003344481430e+00 1.013327150869767211e+05
5.211906354515050133e+00 1.013326491649043601e+05
5.213511705685618836e+00 1.013325821158452600e+05
5.215117056856187538e+00 1.013325139794015849e+05
5.216722408026756241e+00 1.013324448194660072e+05
5.218327759197324944e+00 1.013323747248288710e+05
5.219933110367892759e+00 1.013323037436356972e+05
5.221538461538461462e+00 1.013322319312923646e+05
5.223143812709030165e+00 1.013321594101937517e+05
5.224749163879598868e+00 1.013320872079028923e+05
5.226354515050167571e+00 1.013320186131501396e+05
5.227959866220736274e+00 1.013319595737066120e+05
5.229565217391304977e+00 1.013319090080085152e+05
5.231170568561872791e+00 1.013318641260005388e+05
5.232775919732441494e+00 1.013318239419863967e+05
5.234381270903010197e+00 1.013317872210800124e+05
5.235986622073578900e+00 1.013317533825637656e+05
5.237591973244147603e+00 1.013317208074886876e+05
5.239197324414716306e+00 1.013316894018414896e+05
5.240802675585284121e+00 1.013316597040638735e+05
5.242408026755852823e+00 1.013316317997582810e+05
5.244013377926421526e+00 1.013316034305908979e+05
5.245618729096990229e+00 1.013315744795513601e+05
5.247224080267558932e+00 1.013315461285328929e+05
5.248829431438127635e+00 1.013315185050260043e+05
5.250434782608696338e+00 1.013314926138443843e+05
5.252040133779264153e+00 1.013314676644506835e+05
5.253645484949832856e+00 1.013314437665690202e+05
5.255250836120401559e+00 1.013314202142287104e+05
5.256856187290970261e+00 1.013313971274601645e+05
5.258461538461538964e+00 1.013313745528626314e+05
5.260066889632106779e+00 1.013313519249163655e+05
5.261672240802675482e+00 1.013313293725681142e+05
5.263277591973244185e+00 1.013313072673774150e+05
5.264882943143812888e+00 1.013312854394493479e+05
5.266488294314381591e+00 1.013312638177127228e+05
5.268093645484950294e+00 1.013312425440178049e+05
5.269698996655518997e+00 1.013312218825448945e+05
5.271304347826086811e+00 1.013312025434488314e+05
5.272909698996655514e+00 1.013311858585821465e+05
5.274515050167224217e+00 1.013311706754062325e+05
5.276120401337792920e+00 1.013311556518743746e+05
5.277725752508361623e+00 1.013311404553406319e+05
5.279331103678930326e+00 1.013311255134468520e+05
5.280936454849498141e+00 1.013311111927020538e+05
5.282541806020066844e+00 1.013310975768203789e+05
5.284147157190635546e+00 1.013310842178740568e+05
5.285752508361204249e+00 1.013310710486518947e+05
5.287357859531772952e+00 1.013310578866513679e+05
5.288963210702341655e+00 1.013310451674186916e+05
5.290568561872909470e+00 1.013310331840318104e+05
5.292173913043478173e+00 1.013310224135622120e+05
5.293779264214046876e+00 1.013310122094987892e+05
5.295384615384615579e+00 1.013310026300838508e+05
5.296989966555184282e+00 1.013309938585029740e+05
5.298595317725752984e+00 1.013309863335468253e+05
5.300200668896321687e+00 1.013309796459605568e+05
5.301806020066889502e+00 1.013309737049577670e+05
5.303411371237458205e+00 1.013309686299773311e+05
5.305016722408026908e+00 1.013309646142878773e+05
5.306622073578595611e+00 1.013309618732017843e+05
5.308227424749164314e+00 1.013309608278577216e+05
5.309832775919733017e+00 1.013309607019599061e+05
5.311438127090300831e+00 1.013309612371169205e+05
5.313043478260869534e+00 1.013309618929263088e+05
5.314648829431438237e+00 1.013309623743556003e+05
5.316254180602006940e+00 1.013309626055032713e+05
5.317859531772575643e+00 1.013309626115302381e+05
5.319464882943144346e+00 1.013309626393300277e+05
5.321070234113713049e+00 1.013309629243043455e+05
5.322675585284280864e+00 1.013309636468011304e+05
5.324280936454849567e+00 1.013309647485017922e+05
5.325886287625418269e+00 1.013309662348820711e+05
5.327491638795986972e+00 1.013309680985641899e+05
5.329096989966555675e+00 1.013309705199736345e+05
5.330702341137124378e+00 1.013309735344210785e+05
5.332307692307692193e+00 1.013309767981832701e+05
5.333913043478260896e+00 1.013309804975973675e+05
5.335518394648829599e+00 1.013309842508293950e+05
5.337123745819398302e+00 1.013309879947683512e+05
5.338729096989967005e+00 1.013309918260538398e+05
5.340334448160535707e+00 1.013309958602041443e+05
5.341939799331104410e+00 1.013310001204250730e+05
5.343545150501672225e+00 1.013310047124696575e+05
5.345150501672240928e+00 1.013310096054369060e+05
5.346755852842809631e+00 1.013310154212790949e+05
5.348361204013378334e+00 1.013310218201247917e+05
5.349966555183947037e+00 1.013310284486466990e+05
5.351571906354515740e+00 1.013310352041942097e+05
5.353177257525083554e+00 1.013310423186968546e+05
5.354782608695652257e+00 1.013310500386486383e+05
5.356387959866220960e+00 1.013310580328610231e+05
5.357993311036789663e+00 1.013310664312943700e+05
5.359598662207358366e+00 1.013310756656605663e+05
5.361204013377927069e+00 1.013310862214733788e+05
5.362809364548494884e+00 1.013310979670092638e+05
5.364414715719063587e+00 1.013311105388047145e+05
5.366020066889632290e+00 1.013311236823442450e+05
5.367625418060200992e+00 1.013311371752541891e+05
5.369230769230769695e+00 1.013311508668855822e+05
5.370836120401338398e+00 1.013311647329495026e+05
5.372441471571907101e+00 1.013311788108776818e+05
5.374046822742474916e+00 1.013311932329088741e+05
5.375652173913043619e+00 1.013312079297275195e+05
5.377257525083612322e+00 1.013312228165167617e+05
5.378862876254181025e+00 1.013312379422886443e+05
5.380468227424749728e+00 1.013312534322314459e+05
5.382073578595318430e+00 1.013312692720909836e+05
5.383678929765886245e+00 1.013312853813824331e+05
5.385284280936454948e+00 1.013313016435685568e+05
5.386889632107023651e+00 1.013313179816643242e+05
5.388494983277592354e+00 1.013313344168981566e+05
5.390100334448161057e+00 1.013313509584900894e+05
5.391705685618729760e+00 1.013313675876441121e+05
5.393311036789297575e+00 1.013313842993155849e+05
5.394916387959866277e+00 1.013314010906332114e+05
5.396521739130434980e+00 1.013314179792883806e+05
5.398127090301003683e+00 1.013314349544477009e+05
5.399732441471572386e+00 1.013314520243741717e+05
5.401337792642141089e+00 1.013314691782050941e+05
5.402943143812709792e+00 1.013314864066226728e+05
5.404548494983277607e+00 1.013315037070279941e+05
5.406153846153846310e+00 1.013315210882595420e+05
5.407759197324415013e+00 1.013315385408020666e+05
5.409364548494983715e+00 1.013315560588717926e+05
5.410969899665552418e+00 1.013315736708767799e+05
5.412575250836121121e+00 1.013315913763839781e+05
5.414180602006688936e+00 1.013316091620457300e+05
5.415785953177257639e+00 1.013316270272747497e+05
5.417391304347826342e+00 1.013316449707097781e+05
5.418996655518395045e+00 1.013316629915384401e+05
5.420602006688963748e+00 1.013316810959481954e+05
5.422207357859532451e+00 1.013316992966485559e+05
5.423812709030100265e+00 1.013317175952344696e+05
5.425418060200668968e+00 1.013317359791639319e+05
5.427023411371237671e+00 1.013317544390751136e+05
5.428628762541806374e+00 1.013317729710381973e+05
5.430234113712375077e+00 1.013317915810033155e+05
5.431839464882943780e+00 1.013318102724599885e+05
5.433444816053512483e+00 1.013318290420090634e+05
5.435050167224080298e+00 1.013318478907874378e+05
5.436655518394649000e+00 1.013318668184177077e+05
5.438260869565217703e+00 1.013318858251312049e+05
5.439866220735786406e+00 1.013319049099577387e+05
5.441471571906355109e+00 1.013319240731098107e+05
5.443076923076923812e+00 1.013319433147297095e+05
5.444682274247491627e+00 1.013319626316640351e+05
5.446287625418060330e+00 1.013319820239472901e+05
5.447892976588629033e+00 1.013320015026251494e+05
5.449498327759197736e+00 1.013320210758736648e+05
5.451103678929766438e+00 1.013320407419504190e+05
5.452709030100335141e+00 1.013320605078491353e+05
5.454314381270902956e+00 1.013320803623561224e+05
5.455919732441471659e+00 1.013321002945218788e+05
5.457525083612040362e+00 1.013321202987790020e+05
5.459130434782609065e+00 1.013321403731191967e+05
5.460735785953177768e+00 1.013321604947596497e+05
5.462341137123746471e+00 1.013321806157402898e+05
5.463946488294315174e+00 1.013322007099270995e+05
5.465551839464882988e+00 1.013322207815779548e+05
5.467157190635451691e+00 1.013322408371176571e+05
5.468762541806020394e+00 1.013322609153902886e+05
5.470367892976589097e+00 1.013322810312656948e+05
5.471973244147157800e+00 1.013323011911619978e+05
5.473578595317726503e+00 1.013323213965643808e+05
5.475183946488294318e+00 1.013323416491142416e+05
5.476789297658863021e+00 1.013323619466894015e+05
5.478394648829431723e+00 1.013323822856456100e+05
5.480000000000000426e+00 1.013324026659479277e+05


==> data/Pr_mean.txt <==
5.000000000000000000e+00 1.013336800398799533e+05
5.001605351170568703e+00 1.013336930689524743e+05
5.003210702341137406e+00 1.013337059809191414e+05
5.004816053511705221e+00 1.013337188100461790e+05
5.006421404682273923e+00 1.013337318370263529e+05
5.008026755852842626e+00 1.013337455437911995e+05
5.009632107023411329e+00 1.013337597204510676e+05
5.011237458193980032e+00 1.013337742492300749e+05
5.012842809364548735e+00 1.013337891345656972e+05
5.014448160535117438e+00 1.013338044285751530e+05
5.016053511705685253e+00 1.013338202285654843e+05
5.017658862876253956e+00 1.013338363245476066e+05
5.019264214046822659e+00 1.013338526221746142e+05
5.020869565217391362e+00 1.013338690177714161e+05
5.022474916387960064e+00 1.013338853086765157e+05
5.024080267558528767e+00 1.013339014354946994e+05
5.025685618729096582e+00 1.013339174113609333e+05
5.027290969899665285e+00 1.013339332463216124e+05
5.028896321070233988e+00 1.013339489139390789e+05
5.030501672240802691e+00 1.013339643965235300e+05
5.032107023411371394e+00 1.013339796761686448e+05
5.033712374581940097e+00 1.013339947461685369e+05
5.035317725752508800e+00 1.013340096097180067e+05
5.036923076923076614e+00 1.013340242803313158e+05
5.038528428093645317e+00 1.013340387548079598e+05
5.040133779264214020e+00 1.013340530218311033e+05
5.041739130434782723e+00 1.013340670851288305e+05
5.043344481605351426e+00 1.013340809378992562e+05
5.044949832775920129e+00 1.013340945845422248e+05
5.046555183946487944e+00 1.013341080355572776e+05
5.048160535117056646e+00 1.013341212990557979e+05
5.049765886287625349e+00 1.013341343640417035e+05
5.051371237458194052e+00 1.013341472167253087e+05
5.052976588628762755e+00 1.013341598783621885e+05
5.054581939799331458e+00 1.013341723669806961e+05
5.056187290969900161e+00 1.013341846571955830e+05
5.057792642140467976e+00 1.013341967654440232e+05
5.059397993311036679e+00 1.013342087023808272e+05
5.061003344481605382e+00 1.013342204468978016e+05
5.062608695652174085e+00 1.013342319825100712e+05
5.064214046822742787e+00 1.013342433065905498e+05
5.065819397993311490e+00 1.013342544171210175e+05
5.067424749163879305e+00 1.013342653144245560e+05
5.069030100334448008e+00 1.013342759986496094e+05
5.070635451505016711e+00 1.013342864714565658e+05
5.072240802675585414e+00 1.013342967136105581e+05
5.073846153846154117e+00 1.013343067334525840e+05
5.075451505016722820e+00 1.013343165019286680e+05
5.077056856187290634e+00 1.013343260086165392e+05
5.078662207357859337e+00 1.013343352616208722e+05
5.080267558528428040e+00 1.013343442420760985e+05
5.081872909698996743e+00 1.013343529008231562e+05
5.083478260869565446e+00 1.013343612610165583e+05
5.085083612040134149e+00 1.013343693516548810e+05
5.086688963210702852e+00 1.013343771897285624e+05
5.088294314381270667e+00 1.013343847234603309e+05
5.089899665551839369e+00 1.013343919722568826e+05
5.091505016722408072e+00 1.013343989947036316e+05
5.093110367892976775e+00 1.013344057993279275e+05
5.094715719063545478e+00 1.013344123970877117e+05
5.096321070234114181e+00 1.013344187757487671e+05
5.097926421404681996e+00 1.013344250086189131e+05
5.099531772575250699e+00 1.013344310970601655e+05
5.101137123745819402e+00 1.013344369992350112e+05
5.102742474916388105e+00 1.013344427112722333e+05
5.104347826086956808e+00 1.013344482478475256e+05
5.105953177257525510e+00 1.013344536050548631e+05
5.107558528428093325e+00 1.013344587446764926e+05
5.109163879598662028e+00 1.013344636575401673e+05
5.110769230769230731e+00 1.013344683476222999e+05
5.112374581939799434e+00 1.013344728290101630e+05
5.113979933110368137e+00 1.013344770989811368e+05
5.115585284280936840e+00 1.013344811586401047e+05
5.117190635451505543e+00 1.013344850026550266e+05
5.118795986622073357e+00 1.013344886238030158e+05
5.120401337792642060e+00 1.013344919943998830e+05
5.122006688963210763e+00 1.013344951378223341e+05
5.123612040133779466e+00 1.013344980071027967e+05
5.125217391304348169e+00 1.013345004857132881e+05
5.126822742474916872e+00 1.013345023508450831e+05
5.128428093645484687e+00 1.013345031939661858e+05
5.130033444816053390e+00 1.013345029062972171e+05
5.131638795986622092e+00 1.013345009268784925e+05
5.133244147157190795e+00 1.013344971910810855e+05
5.134849498327759498e+00 1.013344918656088266e+05
5.136454849498328201e+00 1.013344848360377218e+05
5.138060200668896016e+00 1.013344762285207398e+05
5.139665551839464719e+00 1.013344661997970979e+05
5.141270903010033422e+00 1.013344550557052280e+05
5.142876254180602125e+00 1.013344430727640283e+05
5.144481605351170828e+00 1.013344305949573027e+05
5.146086956521739531e+00 1.013344177956514905e+05
5.147692307692308233e+00 1.013344046440102393e+05
5.149297658862876048e+00 1.013343912088484503e+05
5.150903010033444751e+00 1.013343774519879516e+05
5.152508361204013454e+00 1.013343634319321864e+05
5.154113712374582157e+00 1.013343491471051966e+05
5.155719063545150860e+00 1.013343345578068547e+05
5.157324414715719563e+00 1.013343196510069538e+05
5.158929765886287377e+00 1.013343043714341184e+05
5.160535117056856080e+00 1.013342887894269224e+05
5.162140468227424783e+00 1.013342728174881340e+05
5.163745819397993486e+00 1.013342564253977616e+05
5.165351170568562189e+00 1.013342394458668277e+05
5.166956521739130892e+00 1.013342215525817010e+05
5.168561872909698707e+00 1.013342028874802490e+05
5.170167224080267410e+00 1.013341834970761265e+05
5.171772575250836113e+00 1.013341630967242236e+05
5.173377926421404815e+00 1.013341415190938569e+05
5.174983277591973518e+00 1.013341190470792790e+05
5.176588628762542221e+00 1.013340956596305477e+05
5.178193979933110924e+00 1.013340710436377994e+05
5.179799331103678739e+00 1.013340448597687791e+05
5.181404682274247442e+00 1.013340167505897407e+05
5.183010033444816145e+00 1.013339862262431270e+05
5.184615384615384848e+00 1.013339531707239657e+05
5.186220735785953551e+00 1.013339178763681703e+05
5.187826086956522254e+00 1.013338796009552898e+05
5.189431438127090068e+00 1.013338379924376204e+05
5.191036789297658771e+00 1.013337907963966572e+05
5.192642140468227474e+00 1.013337376501988183e+05
5.194247491638796177e+00 1.013336795668886189e+05
5.195852842809364880e+00 1.013336188716475735e+05
5.197458193979933583e+00 1.013335566883989814e+05
5.199063545150501398e+00 1.013334929490211798e+05
5.200668896321070100e+00 1.013334278896533506e+05
5.202274247491638803e+00 1.013333616647408780e+05
5.203879598662207506e+00 1.013332946642395982e+05
5.205484949832776209e+00 1.013332271288674237e+05
5.207090301003344912e+00 1.013331593221991207e+05
5.208695652173913615e+00 1.013330915083578293e+05
5.210301003344481430e+00 1.013330236860946461e+05
5.211906354515050133e+00 1.013329558765428228e+05
5.213511705685618836e+00 1.013328881117708806e+05
5.215117056856187538e+00 1.013328204769703298e+05
5.216722408026756241e+00 1.013327529636372929e+05
5.218327759197324944e+00 1.013326855875740730e+05
5.219933110367892759e+00 1.013326183638783405e+05
5.221538461538461462e+00 1.013325513272472599e+05
5.223143812709030165e+00 1.013324844592413574e+05
5.224749163879598868e+00 1.013324180371717084e+05
5.226354515050167571e+00 1.013323530800296139e+05
5.227959866220736274e+00 1.013322915131502377e+05
5.229565217391304977e+00 1.013322340791637107e+05
5.231170568561872791e+00 1.013321807098498248e+05
5.232775919732441494e+00 1.013321312582179671e+05
5.234381270903010197e+00 1.013320851894965454e+05
5.235986622073578900e+00 1.013320429269026354e+05
5.237591973244147603e+00 1.013320033435891237e+05
5.239197324414716306e+00 1.013319662625491183e+05
5.240802675585284121e+00 1.013319310425324948e+05
5.242408026755852823e+00 1.013318980168195994e+05
5.244013377926421526e+00 1.013318663165337930e+05
5.245618729096990229e+00 1.013318358197584457e+05
5.247224080267558932e+00 1.013318063250310224e+05
5.248829431438127635e+00 1.013317780094820773e+05
5.250434782608696338e+00 1.013317513776234264e+05
5.252040133779264153e+00 1.013317260462656704e+05
5.253645484949832856e+00 1.013317020572358306e+05
5.255250836120401559e+00 1.013316792165600345e+05
5.256856187290970261e+00 1.013316573843523511e+05
5.258461538461538964e+00 1.013316363456971012e+05
5.260066889632106779e+00 1.013316157353223825e+05
5.261672240802675482e+00 1.013315955501087446e+05
5.263277591973244185e+00 1.013315755769225652e+05
5.264882943143812888e+00 1.013315557646287925e+05
5.266488294314381591e+00 1.013315361003949656e+05
5.268093645484950294e+00 1.013315166262720595e+05
5.269698996655518997e+00 1.013314974670459487e+05
5.271304347826086811e+00 1.013314788258436747e+05
5.272909698996655514e+00 1.013314611419055436e+05
5.274515050167224217e+00 1.013314440842272888e+05
5.276120401337792920e+00 1.013314277201008226e+05
5.277725752508361623e+00 1.013314121039737074e+05
5.279331103678930326e+00 1.013313968853359984e+05
5.280936454849498141e+00 1.013313820451610227e+05
5.282541806020066844e+00 1.013313676191809354e+05
5.284147157190635546e+00 1.013313535450177296e+05
5.285752508361204249e+00 1.013313398177097260e+05
5.287357859531772952e+00 1.013313264847541141e+05
5.288963210702341655e+00 1.013313136018147634e+05
5.290568561872909470e+00 1.013313011993142572e+05
5.292173913043478173e+00 1.013312895615945017e+05
5.293779264214046876e+00 1.013312785005896294e+05
5.295384615384615579e+00 1.013312680155380658e+05
5.296989966555184282e+00 1.013312585659147589e+05
5.298595317725752984e+00 1.013312502352010342e+05
5.300200668896321687e+00 1.013312427213832416e+05
5.301806020066889502e+00 1.013312360644119326e+05
5.303411371237458205e+00 1.013312304609017883e+05
5.305016722408026908e+00 1.013312257641547912e+05
5.306622073578595611e+00 1.013312219102907256e+05
5.308227424749164314e+00 1.013312189405463578e+05
5.309832775919733017e+00 1.013312167062981607e+05
5.311438127090300831e+00 1.013312153416606889e+05
5.313043478260869534e+00 1.013312148972647265e+05
5.314648829431438237e+00 1.013312153757604829e+05
5.316254180602006940e+00 1.013312166157334723e+05
5.317859531772575643e+00 1.013312184724715335e+05
5.319464882943144346e+00 1.013312207465185347e+05
5.321070234113713049e+00 1.013312233301573433e+05
5.322675585284280864e+00 1.013312262437718600e+05
5.324280936454849567e+00 1.013312294655231672e+05
5.325886287625418269e+00 1.013312329343341698e+05
5.327491638795986972e+00 1.013312367000212253e+05
5.329096989966555675e+00 1.013312408715010679e+05
5.330702341137124378e+00 1.013312455136058270e+05
5.332307692307692193e+00 1.013312504715778196e+05
5.333913043478260896e+00 1.013312560068582679e+05
5.335518394648829599e+00 1.013312619842506392e+05
5.337123745819398302e+00 1.013312682322609617e+05
5.338729096989967005e+00 1.013312747507937602e+05
5.340334448160535707e+00 1.013312816071862471e+05
5.341939799331104410e+00 1.013312889598331967e+05
5.343545150501672225e+00 1.013312967112358019e+05
5.345150501672240928e+00 1.013313047986359015e+05
5.346755852842809631e+00 1.013313135213457572e+05
5.348361204013378334e+00 1.013313229754984641e+05
5.349966555183947037e+00 1.013313330275041226e+05
5.351571906354515740e+00 1.013313434720363002e+05
5.353177257525083554e+00 1.013313543536553479e+05
5.354782608695652257e+00 1.013313657085923478e+05
5.356387959866220960e+00 1.013313773509023158e+05
5.357993311036789663e+00 1.013313892525215633e+05
5.359598662207358366e+00 1.013314015518426750e+05
5.361204013377927069e+00 1.013314144049625756e+05
5.362809364548494884e+00 1.013314277640149958e+05
5.364414715719063587e+00 1.013314414778465725e+05
5.366020066889632290e+00 1.013314554888361745e+05
5.367625418060200992e+00 1.013314697996515897e+05
5.369230769230769695e+00 1.013314843879011751e+05
5.370836120401338398e+00 1.013314991767653410e+05
5.372441471571907101e+00 1.013315141711566539e+05
5.374046822742474916e+00 1.013315293683446798e+05
5.375652173913043619e+00 1.013315447420090350e+05
5.377257525083612322e+00 1.013315602502671245e+05
5.378862876254181025e+00 1.013315759044850274e+05
5.380468227424749728e+00 1.013315917592913320e+05
5.382073578595318430e+00 1.013316078021942958e+05
5.383678929765886245e+00 1.013316239950095187e+05
5.385284280936454948e+00 1.013316402982867148e+05
5.386889632107023651e+00 1.013316566974792077e+05
5.388494983277592354e+00 1.013316731971168629e+05
5.390100334448161057e+00 1.013316897980208887e+05
5.391705685618729760e+00 1.013317064894106734e+05
5.393311036789297575e+00 1.013317232716698636e+05
5.394916387959866277e+00 1.013317401447919547e+05
5.396521739130434980e+00 1.013317571182897082e+05
5.398127090301003683e+00 1.013317741891230835e+05
5.399732441471572386e+00 1.013317913529221696e+05
5.401337792642141089e+00 1.013318086038368347e+05
5.402943143812709792e+00 1.013318259366226266e+05
5.404548494983277607e+00 1.013318433503287524e+05
5.406153846153846310e+00 1.013318608480798284e+05
5.407759197324415013e+00 1.013318784351697977e+05
5.409364548494983715e+00 1.013318961138765735e+05
5.410969899665552418e+00 1.013319138829943258e+05
5.412575250836121121e+00 1.013319317389451899e+05
5.414180602006688936e+00 1.013319496751871047e+05
5.415785953177257639e+00 1.013319676907658140e+05
5.417391304347826342e+00 1.013319857844330691e+05
5.418996655518395045e+00 1.013320039566682826e+05
5.420602006688963748e+00 1.013320222097989899e+05
5.422207357859532451e+00 1.013320405486770178e+05
5.423812709030100265e+00 1.013320589742652810e+05
5.425418060200668968e+00 1.013320774825507979e+05
5.427023411371237671e+00 1.013320960698166164e+05
5.428628762541806374e+00 1.013321147341738688e+05
5.430234113712375077e+00 1.013321334765898500e+05
5.431839464882943780e+00 1.013321522979254805e+05
5.433444816053512483e+00 1.013321711966964649e+05
5.435050167224080298e+00 1.013321901728345838e+05
5.436655518394649000e+00 1.013322092261592334e+05
5.438260869565217703e+00 1.013322283577877679e+05
5.439866220735786406e+00 1.013322475660620985e+05
5.441471571906355109e+00 1.013322668519054423e+05
5.443076923076923812e+00 1.013322862148794957e+05
5.444682274247491627e+00 1.013323056545717118e+05
5.446287625418060330e+00 1.013323251701125264e+05
5.447892976588629033e+00 1.013323447541108326e+05
5.449498327759197736e+00 1.013323643955146545e+05
5.451103678929766438e+00 1.013323840940571099e+05
5.452709030100335141e+00 1.013324038423867605e+05
5.454314381270902956e+00 1.013324236494009238e+05
5.455919732441471659e+00 1.013324435228851071e+05
5.457525083612040362e+00 1.013324634681228490e+05
5.459130434782609065e+00 1.013324834877950052e+05
5.460735785953177768e+00 1.013325035777040466e+05
5.462341137123746471e+00 1.013325237262518640e+05
5.463946488294315174e+00 1.013325439273768716e+05
5.465551839464882988e+00 1.013325641801433667e+05
5.467157190635451691e+00 1.013325844868986460e+05
5.468762541806020394e+00 1.013326048580679490e+05
5.470367892976589097e+00 1.013326253001757432e+05
5.471973244147157800e+00 1.013326458165575023e+05
5.473578595317726503e+00 1.013326664079617622e+05
5.475183946488294318e+00 1.013326870739078004e+05
5.476789297658863021e+00 1.013327078140799713e+05
5.478394648829431723e+00 1.013327286294688529e+05
5.480000000000000426e+00 1.013327495198006509e+05


==> data/Pr_true.txt <==
5.000000000000000000e+00 1.013335289568209992e+05
5.001605351170568703e+00 1.013335555978812918e+05
5.003210702341137406e+00 1.013335681234263320e+05
5.004816053511705221e+00 1.013335844287972432e+05
5.006421404682273923e+00 1.013336014456669072e+05
5.008026755852842626e+00 1.013336299708263396e+05
5.009632107023411329e+00 1.013336478520828532e+05
5.011237458193980032e+00 1.013336715093008825e+05
5.012842809364548735e+00 1.013336918169259152e+05
5.014448160535117438e+00 1.013337129875777900e+05
5.016053511705685253e+00 1.013337385814409208e+05
5.017658862876253956e+00 1.013337512471673253e+05
5.019264214046822659e+00 1.013337691679786367e+05
5.020869565217391362e+00 1.013337950774759229e+05
5.022474916387960064e+00 1.013338097921495937e+05
5.024080267558528767e+00 1.013338265279200132e+05
5.025685618729096582e+00 1.013338474747101573e+05
5.027290969899665285e+00 1.013338768062023009e+05
5.028896321070233988e+00 1.013339034188466321e+05
5.030501672240802691e+00 1.013339085587667214e+05
5.032107023411371394e+00 1.013339156141427957e+05
5.033712374581940097e+00 1.013339353428802133e+05
5.035317725752508800e+00 1.013339635120170278e+05
5.036923076923076614e+00 1.013339723453951301e+05
5.038528428093645317e+00 1.013339896787937469e+05
5.040133779264214020e+00 1.013340080447071523e+05
5.041739130434782723e+00 1.013340318558314611e+05
5.043344481605351426e+00 1.013340463227200671e+05
5.044949832775920129e+00 1.013340498249117663e+05
5.046555183946487944e+00 1.013340874342817842e+05
5.048160535117056646e+00 1.013340850380634802e+05
5.049765886287625349e+00 1.013341085639124649e+05
5.051371237458194052e+00 1.013341175416823244e+05
5.052976588628762755e+00 1.013341398674155935e+05
5.054581939799331458e+00 1.013341496783823823e+05
5.056187290969900161e+00 1.013341630357821705e+05
5.057792642140467976e+00 1.013341736022667319e+05
5.059397993311036679e+00 1.013341881179607008e+05
5.061003344481605382e+00 1.013341933443569433e+05
5.062608695652174085e+00 1.013342081762768794e+05
5.064214046822742787e+00 1.013342313804323348e+05
5.065819397993311490e+00 1.013342416298874741e+05
5.067424749163879305e+00 1.013342499519249395e+05
5.069030100334448008e+00 1.013342677259015036e+05
5.070635451505016711e+00 1.013342749497301556e+05
5.072240802675585414e+00 1.013342846745144343e+05
5.073846153846154117e+00 1.013342987104402564e+05
5.075451505016722820e+00 1.013343073577202158e+05
5.077056856187290634e+00 1.013343159391917143e+05
5.078662207357859337e+00 1.013343302794774791e+05
5.080267558528428040e+00 1.013343491849713464e+05
5.081872909698996743e+00 1.013343552635189262e+05
5.083478260869565446e+00 1.013343563576519373e+05
5.085083612040134149e+00 1.013343634779493732e+05
5.086688963210702852e+00 1.013343691015428340e+05
5.088294314381270667e+00 1.013343919656307698e+05
5.089899665551839369e+00 1.013343841122275480e+05
5.091505016722408072e+00 1.013343962266965391e+05
5.093110367892976775e+00 1.013344042771007807e+05
5.094715719063545478e+00 1.013344119978277449e+05
5.096321070234114181e+00 1.013344177480719081e+05
5.097926421404681996e+00 1.013344222040491732e+05
5.099531772575250699e+00 1.013344262475272990e+05
5.101137123745819402e+00 1.013344306913595501e+05
5.102742474916388105e+00 1.013344349220031145e+05
5.104347826086956808e+00 1.013344377532785438e+05
5.105953177257525510e+00 1.013344405037888064e+05
5.107558528428093325e+00 1.013344538369545480e+05
5.109163879598662028e+00 1.013344564371263841e+05
5.110769230769230731e+00 1.013344569614467910e+05
5.112374581939799434e+00 1.013344571749000606e+05
5.113979933110368137e+00 1.013344565953594574e+05
5.115585284280936840e+00 1.013344585648915963e+05
5.117190635451505543e+00 1.013344614490400563e+05
5.118795986622073357e+00 1.013344637916471693e+05
5.120401337792642060e+00 1.013344639515097078e+05
5.122006688963210763e+00 1.013344664325783669e+05
5.123612040133779466e+00 1.013344648846660275e+05
5.125217391304348169e+00 1.013344643261340825e+05
5.126822742474916872e+00 1.013344604292712029e+05
5.128428093645484687e+00 1.013344640409189451e+05
5.130033444816053390e+00 1.013344587390767410e+05
5.131638795986622092e+00 1.013344547224909766e+05
5.133244147157190795e+00 1.013344504774094239e+05
5.134849498327759498e+00 1.013344466589746735e+05
5.136454849498328201e+00 1.013344457836067304e+05
5.138060200668896016e+00 1.013344374072875653e+05
5.139665551839464719e+00 1.013344352284535271e+05
5.141270903010033422e+00 1.013344291390502622e+05
5.142876254180602125e+00 1.013344227339745557e+05
5.144481605351170828e+00 1.013344097660082771e+05
5.146086956521739531e+00 1.013344011136115732e+05
5.147692307692308233e+00 1.013343989998630277e+05
5.149297658862876048e+00 1.013343913256613159e+05
5.150903010033444751e+00 1.013343803898359038e+05
5.152508361204013454e+00 1.013343700895991351e+05
5.154113712374582157e+00 1.013343569680267683e+05
5.155719063545150860e+00 1.013343428910340590e+05
5.157324414715719563e+00 1.013343294260951516e+05
5.158929765886287377e+00 1.013343210576658603e+05
5.160535117056856080e+00 1.013343045522000757e+05
5.162140468227424783e+00 1.013342950299810473e+05
5.163745819397993486e+00 1.013342745701548993e+05
5.165351170568562189e+00 1.013342581209667551e+05
5.166956521739130892e+00 1.013342388918653887e+05
5.168561872909698707e+00 1.013342207639431290e+05
5.170167224080267410e+00 1.013342026315812400e+05
5.171772575250836113e+00 1.013341824884744856e+05
5.173377926421404815e+00 1.013341593860981957e+05
5.174983277591973518e+00 1.013341375167782826e+05
5.176588628762542221e+00 1.013341159729284554e+05
5.178193979933110924e+00 1.013340934467780899e+05
5.179799331103678739e+00 1.013340738147463562e+05
5.181404682274247442e+00 1.013340417361336004e+05
5.183010033444816145e+00 1.013340160587983992e+05
5.184615384615384848e+00 1.013339794351293967e+05
5.186220735785953551e+00 1.013339542998887482e+05
5.187826086956522254e+00 1.013339164221476676e+05
5.189431438127090068e+00 1.013338863777778461e+05
5.191036789297658771e+00 1.013338594228994480e+05
5.192642140468227474e+00 1.013338243725092470e+05
5.194247491638796177e+00 1.013337803472900996e+05
5.195852842809364880e+00 1.013337347714601929e+05
5.197458193979933583e+00 1.013336971424118674e+05
5.199063545150501398e+00 1.013336513073777023e+05
5.200668896321070100e+00 1.013336016198054422e+05
5.202274247491638803e+00 1.013335444449336501e+05
5.203879598662207506e+00 1.013334969410502526e+05
5.205484949832776209e+00 1.013334451551225357e+05
5.207090301003344912e+00 1.013334020455031714e+05
5.208695652173913615e+00 1.013333451094331976e+05
5.210301003344481430e+00 1.013332932435097900e+05
5.211906354515050133e+00 1.013332297531029180e+05
5.213511705685618836e+00 1.013331650439241494e+05
5.215117056856187538e+00 1.013331069451133226e+05
5.216722408026756241e+00 1.013329716484809906e+05
5.218327759197324944e+00 1.013327484858922980e+05
5.219933110367892759e+00 1.013323293023165606e+05
5.221538461538461462e+00 1.013321343512560707e+05
5.223143812709030165e+00 1.013321031748683599e+05
5.224749163879598868e+00 1.013320648746318766e+05
5.226354515050167571e+00 1.013320445516242326e+05
5.227959866220736274e+00 1.013320219423745002e+05
5.229565217391304977e+00 1.013319853644472460e+05
5.231170568561872791e+00 1.013319668758167245e+05
5.232775919732441494e+00 1.013319339204493881e+05
5.234381270903010197e+00 1.013319076215216046e+05
5.235986622073578900e+00 1.013318900833866792e+05
5.237591973244147603e+00 1.013318639049377816e+05
5.239197324414716306e+00 1.013318452895549417e+05
5.240802675585284121e+00 1.013318247185963555e+05
5.242408026755852823e+00 1.013318045536446007e+05
5.244013377926421526e+00 1.013317878134561033e+05
5.245618729096990229e+00 1.013317779497026640e+05
5.247224080267558932e+00 1.013317725767128577e+05
5.248829431438127635e+00 1.013317609729916876e+05
5.250434782608696338e+00 1.013317580035746942e+05
5.252040133779264153e+00 1.013317392379426019e+05
5.253645484949832856e+00 1.013317242539743747e+05
5.255250836120401559e+00 1.013317195807074022e+05
5.256856187290970261e+00 1.013317237778502458e+05
5.258461538461538964e+00 1.013317238359383045e+05
5.260066889632106779e+00 1.013317272124707815e+05
5.261672240802675482e+00 1.013317298552852444e+05
5.263277591973244185e+00 1.013317191238613741e+05
5.264882943143812888e+00 1.013316363152732520e+05
5.266488294314381591e+00 1.013314873879449588e+05
5.268093645484950294e+00 1.013314518000292010e+05
5.269698996655518997e+00 1.013314498805040785e+05
5.271304347826086811e+00 1.013314436148747336e+05
5.272909698996655514e+00 1.013314446582488890e+05
5.274515050167224217e+00 1.013314421765767183e+05
5.276120401337792920e+00 1.013314330670582567e+05
5.277725752508361623e+00 1.013314350260797219e+05
5.279331103678930326e+00 1.013314270411788166e+05
5.280936454849498141e+00 1.013314218552180100e+05
5.282541806020066844e+00 1.013314185710632300e+05
5.284147157190635546e+00 1.013314144344711822e+05
5.285752508361204249e+00 1.013314063321702415e+05
5.287357859531772952e+00 1.013314037423616828e+05
5.288963210702341655e+00 1.013314010073959653e+05
5.290568561872909470e+00 1.013313955911550293e+05
5.292173913043478173e+00 1.013313891940228204e+05
5.293779264214046876e+00 1.013313877208109043e+05
5.295384615384615579e+00 1.013313822565615410e+05
5.296989966555184282e+00 1.013313796875046392e+05
5.298595317725752984e+00 1.013313699380817561e+05
5.300200668896321687e+00 1.013313684245533659e+05
5.301806020066889502e+00 1.013313666182166635e+05
5.303411371237458205e+00 1.013313605954771774e+05
5.305016722408026908e+00 1.013313552838757605e+05
5.306622073578595611e+00 1.013313569131449040e+05
5.308227424749164314e+00 1.013313539573901508e+05
5.309832775919733017e+00 1.013313523770681350e+05
5.311438127090300831e+00 1.013313548227700667e+05
5.313043478260869534e+00 1.013313500595313817e+05
5.314648829431438237e+00 1.013313495838695380e+05
5.316254180602006940e+00 1.013313428570500691e+05
5.317859531772575643e+00 1.013313431776861398e+05
5.319464882943144346e+00 1.013313416725602874e+05
5.321070234113713049e+00 1.013313369175195985e+05
5.322675585284280864e+00 1.013313321002528246e+05
5.324280936454849567e+00 1.013313293642401550e+05
5.325886287625418269e+00 1.013313299253314763e+05
5.327491638795986972e+00 1.013313309599100903e+05
5.329096989966555675e+00 1.013313305306391703e+05
5.330702341137124378e+00 1.013313301651293004e+05
5.332307692307692193e+00 1.013313300084302755e+05
5.333913043478260896e+00 1.013313313014261803e+05
5.335518394648829599e+00 1.013313316303246538e+05
5.337123745819398302e+00 1.013313420053352747e+05
5.338729096989967005e+00 1.013313400352740427e+05
5.340334448160535707e+00 1.013313404300638940e+05
5.341939799331104410e+00 1.013313559244256903e+05
5.343545150501672225e+00 1.013313524948944687e+05
5.345150501672240928e+00 1.013313580198806740e+05
5.346755852842809631e+00 1.013313620225878985e+05
5.348361204013378334e+00 1.013313691869374743e+05
5.349966555183947037e+00 1.013313783877834067e+05
5.351571906354515740e+00 1.013313761758855253e+05
5.353177257525083554e+00 1.013313853152184602e+05
5.354782608695652257e+00 1.013313943481530878e+05
5.356387959866220960e+00 1.013314061543068237e+05
5.357993311036789663e+00 1.013314195728159975e+05
5.359598662207358366e+00 1.013314345590217417e+05
5.361204013377927069e+00 1.013314524220373569e+05
5.362809364548494884e+00 1.013314539257051365e+05
5.364414715719063587e+00 1.013314611418264831e+05
5.366020066889632290e+00 1.013314702431661572e+05
5.367625418060200992e+00 1.013314808927941194e+05
5.369230769230769695e+00 1.013314959662567853e+05
5.370836120401338398e+00 1.013315173809908156e+05
5.372441471571907101e+00 1.013315375277782005e+05
5.374046822742474916e+00 1.013315505620282347e+05
5.375652173913043619e+00 1.013315668052262772e+05
5.377257525083612322e+00 1.013315720728286251e+05
5.378862876254181025e+00 1.013315868071825098e+05
5.380468227424749728e+00 1.013316048094505240e+05
5.382073578595318430e+00 1.013316214393644041e+05
5.383678929765886245e+00 1.013316396310044220e+05
5.385284280936454948e+00 1.013316656854103494e+05
5.386889632107023651e+00 1.013316822388011060e+05
5.388494983277592354e+00 1.013317079981643183e+05
5.390100334448161057e+00 1.013317204420563939e+05
5.391705685618729760e+00 1.013317412758615974e+05
5.393311036789297575e+00 1.013317552508491353e+05
5.394916387959866277e+00 1.013317709190528258e+05
5.396521739130434980e+00 1.013317918653926463e+05
5.398127090301003683e+00 1.013318171401660511e+05
5.399732441471572386e+00 1.013318394527604978e+05
5.401337792642141089e+00 1.013318619242019049e+05
5.402943143812709792e+00 1.013318830930324184e+05
5.404548494983277607e+00 1.013319024777406448e+05
5.406153846153846310e+00 1.013319220152979688e+05
5.407759197324415013e+00 1.013319436998613528e+05
5.409364548494983715e+00 1.013319688552413136e+05
5.410969899665552418e+00 1.013319920258548373e+05
5.412575250836121121e+00 1.013320140779583453e+05
5.414180602006688936e+00 1.013320380886885832e+05
5.415785953177257639e+00 1.013320554967644712e+05
5.417391304347826342e+00 1.013320792406458349e+05
5.418996655518395045e+00 1.013321111592948000e+05
5.420602006688963748e+00 1.013321355581450771e+05
5.422207357859532451e+00 1.013321542272608349e+05
5.423812709030100265e+00 1.013321746750324237e+05
5.425418060200668968e+00 1.013321950995678490e+05
5.427023411371237671e+00 1.013322117853224045e+05
5.428628762541806374e+00 1.013322407039665122e+05
5.430234113712375077e+00 1.013322664590963977e+05
5.431839464882943780e+00 1.013322888683992496e+05
5.433444816053512483e+00 1.013323090434741462e+05
5.435050167224080298e+00 1.013323321528212400e+05
5.436655518394649000e+00 1.013323593994720286e+05
5.438260869565217703e+00 1.013323822239494912e+05
5.439866220735786406e+00 1.013323982724325469e+05
5.441471571906355109e+00 1.013324197009271738e+05
5.443076923076923812e+00 1.013324480629516183e+05
5.444682274247491627e+00 1.013324791792824835e+05
5.446287625418060330e+00 1.013325015298057115e+05
5.447892976588629033e+00 1.013325197881988424e+05
5.449498327759197736e+00 1.013325395997311280e+05
5.451103678929766438e+00 1.013325606162965560e+05
5.452709030100335141e+00 1.013325869112495129e+05
5.454314381270902956e+00 1.013326004430760222e+05
5.455919732441471659e+00 1.013326310038803203e+05
5.457525083612040362e+00 1.013326487410622794e+05
5.459130434782609065e+00 1.013326787204423017e+05
5.460735785953177768e+00 1.013326977942607045e+05
5.462341137123746471e+00 1.013327165704636573e+05
5.463946488294315174e+00 1.013327350645477709e+05
5.465551839464882988e+00 1.013327583389491629e+05
5.467157190635451691e+00 1.013327829179457767e+05
5.468762541806020394e+00 1.013328026944791636e+05
5.470367892976589097e+00 1.013328171605469979e+05
5.471973244147157800e+00 1.013328328607883450e+05
5.473578595317726503e+00 1.013328614006800635e+05
5.475183946488294318e+00 1.013328819331668637e+05
5.476789297658863021e+00 1.013329008543292875e+05
5.478394648829431723e+00 1.013329270827363362e+05
5.480000000000000426e+00 1.013329421096440055e+05


==> data/Pr_upper.txt <==
5.000000000000000000e+00 1.013339046113979566e+05
5.001605351170568703e+00 1.013339136416073889e+05
5.003210702341137406e+00 1.013339233532449434e+05
5.004816053511705221e+00 1.013339338970247918e+05
5.006421404682273923e+00 1.013339460524570459e+05
5.008026755852842626e+00 1.013339611729191965e+05
5.009632107023411329e+00 1.013339781673593388e+05
5.011237458193980032e+00 1.013339965916960355e+05
5.012842809364548735e+00 1.013340159209959820e+05
5.014448160535117438e+00 1.013340350724925374e+05
5.016053511705685253e+00 1.013340536397634569e+05
5.017658862876253956e+00 1.013340718670356873e+05
5.019264214046822659e+00 1.013340895375702967e+05
5.020869565217391362e+00 1.013341066680972290e+05
5.022474916387960064e+00 1.013341235218188376e+05
5.024080267558528767e+00 1.013341401744196482e+05
5.025685618729096582e+00 1.013341565706604742e+05
5.027290969899665285e+00 1.013341726691331860e+05
5.028896321070233988e+00 1.013341885803287005e+05
5.030501672240802691e+00 1.013342043333432812e+05
5.032107023411371394e+00 1.013342198917502392e+05
5.033712374581940097e+00 1.013342352243717323e+05
5.035317725752508800e+00 1.013342503367252211e+05
5.036923076923076614e+00 1.013342652706701774e+05
5.038528428093645317e+00 1.013342800408678304e+05
5.040133779264214020e+00 1.013342946372887818e+05
5.041739130434782723e+00 1.013343090510407637e+05
5.043344481605351426e+00 1.013343232442582521e+05
5.044949832775920129e+00 1.013343372009228042e+05
5.046555183946487944e+00 1.013343509337478608e+05
5.048160535117056646e+00 1.013343644449626445e+05
5.049765886287625349e+00 1.013343777565037017e+05
5.051371237458194052e+00 1.013343908569159685e+05
5.052976588628762755e+00 1.013344037465878646e+05
5.054581939799331458e+00 1.013344164574098395e+05
5.056187290969900161e+00 1.013344289635860623e+05
5.057792642140467976e+00 1.013344412941486517e+05
5.059397993311036679e+00 1.013344534472715895e+05
5.061003344481605382e+00 1.013344653807035793e+05
5.062608695652174085e+00 1.013344770741398388e+05
5.064214046822742787e+00 1.013344885262597236e+05
5.065819397993311490e+00 1.013344997226202540e+05
5.067424749163879305e+00 1.013345106311861746e+05
5.069030100334448008e+00 1.013345212562965899e+05
5.070635451505016711e+00 1.013345316275933728e+05
5.072240802675585414e+00 1.013345417365802423e+05
5.073846153846154117e+00 1.013345515929420217e+05
5.075451505016722820e+00 1.013345612007387099e+05
5.077056856187290634e+00 1.013345704908208863e+05
5.078662207357859337e+00 1.013345794506172388e+05
5.080267558528428040e+00 1.013345880286658503e+05
5.081872909698996743e+00 1.013345961049159523e+05
5.083478260869565446e+00 1.013346038421623671e+05
5.085083612040134149e+00 1.013346113249880727e+05
5.086688963210702852e+00 1.013346186363989691e+05
5.088294314381270667e+00 1.013346257885899395e+05
5.089899665551839369e+00 1.013346327885638311e+05
5.091505016722408072e+00 1.013346395772753312e+05
5.093110367892976775e+00 1.013346461380854598e+05
5.094715719063545478e+00 1.013346524953263870e+05
5.096321070234114181e+00 1.013346586445969442e+05
5.097926421404681996e+00 1.013346646365001070e+05
5.099531772575250699e+00 1.013346705595487438e+05
5.101137123745819402e+00 1.013346763895283948e+05
5.102742474916388105e+00 1.013346821614124638e+05
5.104347826086956808e+00 1.013346878874883405e+05
5.105953177257525510e+00 1.013346935243939806e+05
5.107558528428093325e+00 1.013346989730373607e+05
5.109163879598662028e+00 1.013347042381843785e+05
5.110769230769230731e+00 1.013347093128763809e+05
5.112374581939799434e+00 1.013347142124553793e+05
5.113979933110368137e+00 1.013347189702285832e+05
5.115585284280936840e+00 1.013347235751477710e+05
5.117190635451505543e+00 1.013347280246748560e+05
5.118795986622073357e+00 1.013347322874287929e+05
5.120401337792642060e+00 1.013347363119251531e+05
5.122006688963210763e+00 1.013347401560262078e+05
5.123612040133779466e+00 1.013347436943457142e+05
5.125217391304348169e+00 1.013347466305155685e+05
5.126822742474916872e+00 1.013347484052329673e+05
5.128428093645484687e+00 1.013347477002314845e+05
5.130033444816053390e+00 1.013347445176748006e+05
5.131638795986622092e+00 1.013347375913020951e+05
5.133244147157190795e+00 1.013347272599089047e+05
5.134849498327759498e+00 1.013347145741503773e+05
5.136454849498328201e+00 1.013347007143557275e+05
5.138060200668896016e+00 1.013346868943204317e+05
5.139665551839464719e+00 1.013346736069079634e+05
5.141270903010033422e+00 1.013346605259703210e+05
5.142876254180602125e+00 1.013346475217226689e+05
5.144481605351170828e+00 1.013346345828089106e+05
5.146086956521739531e+00 1.013346215095931984e+05
5.147692307692308233e+00 1.013346082203790284e+05
5.149297658862876048e+00 1.013345947822559101e+05
5.150903010033444751e+00 1.013345812512661360e+05
5.152508361204013454e+00 1.013345675987037539e+05
5.154113712374582157e+00 1.013345538232475665e+05
5.155719063545150860e+00 1.013345399091967265e+05
5.157324414715719563e+00 1.013345258602069516e+05
5.158929765886287377e+00 1.013345115847278357e+05
5.160535117056856080e+00 1.013344971863355604e+05
5.162140468227424783e+00 1.013344825781924446e+05
5.163745819397993486e+00 1.013344676667512831e+05
5.165351170568562189e+00 1.013344524229553208e+05
5.166956521739130892e+00 1.013344371965590399e+05
5.168561872909698707e+00 1.013344219379919668e+05
5.170167224080267410e+00 1.013344064819601335e+05
5.171772575250836113e+00 1.013343899214681005e+05
5.173377926421404815e+00 1.013343722866696189e+05
5.174983277591973518e+00 1.013343545118652692e+05
5.176588628762542221e+00 1.013343365443403163e+05
5.178193979933110924e+00 1.013343181921852374e+05
5.179799331103678739e+00 1.013342994099698699e+05
5.181404682274247442e+00 1.013342798611417966e+05
5.183010033444816145e+00 1.013342596703921881e+05
5.184615384615384848e+00 1.013342380397455127e+05
5.186220735785953551e+00 1.013342150671871932e+05
5.187826086956522254e+00 1.013341907587931055e+05
5.189431438127090068e+00 1.013341635926039889e+05
5.191036789297658771e+00 1.013341294871101418e+05
5.192642140468227474e+00 1.013340843237125082e+05
5.194247491638796177e+00 1.013340278269460396e+05
5.195852842809364880e+00 1.013339657141770294e+05
5.197458193979933583e+00 1.013339012656217819e+05
5.199063545150501398e+00 1.013338341562288988e+05
5.200668896321070100e+00 1.013337647772811470e+05
5.202274247491638803e+00 1.013336934680081176e+05
5.203879598662207506e+00 1.013336210204378294e+05
5.205484949832776209e+00 1.013335479245085589e+05
5.207090301003344912e+00 1.013334750245297182e+05
5.208695652173913615e+00 1.013334031226518418e+05
5.210301003344481430e+00 1.013333322852125712e+05
5.211906354515050133e+00 1.013332625881812855e+05
5.213511705685618836e+00 1.013331941076965013e+05
5.215117056856187538e+00 1.013331269745390746e+05
5.216722408026756241e+00 1.013330611078085785e+05
5.218327759197324944e+00 1.013329964503192750e+05
5.219933110367892759e+00 1.013329329841209837e+05
5.221538461538461462e+00 1.013328707232021552e+05
5.223143812709030165e+00 1.013328095082889631e+05
5.224749163879598868e+00 1.013327488664405246e+05
5.226354515050167571e+00 1.013326875469090883e+05
5.227959866220736274e+00 1.013326234525938635e+05
5.229565217391304977e+00 1.013325591503189062e+05
5.231170568561872791e+00 1.013324972936991107e+05
5.232775919732441494e+00 1.013324385744495376e+05
5.234381270903010197e+00 1.013323831579130783e+05
5.235986622073578900e+00 1.013323324712415051e+05
5.237591973244147603e+00 1.013322858796895598e+05
5.239197324414716306e+00 1.013322431232567469e+05
5.240802675585284121e+00 1.013322023810011160e+05
5.242408026755852823e+00 1.013321642338809179e+05
5.244013377926421526e+00 1.013321292024766881e+05
5.245618729096990229e+00 1.013320971599655313e+05
5.247224080267558932e+00 1.013320665215291519e+05
5.248829431438127635e+00 1.013320375139381504e+05
5.250434782608696338e+00 1.013320101414024684e+05
5.252040133779264153e+00 1.013319844280806574e+05
5.253645484949832856e+00 1.013319603479026409e+05
5.255250836120401559e+00 1.013319382188913587e+05
5.256856187290970261e+00 1.013319176412445377e+05
5.258461538461538964e+00 1.013318981385315710e+05
5.260066889632106779e+00 1.013318795457283995e+05
5.261672240802675482e+00 1.013318617276493751e+05
5.263277591973244185e+00 1.013318438864677155e+05
5.264882943143812888e+00 1.013318260898082372e+05
5.266488294314381591e+00 1.013318083830772084e+05
5.268093645484950294e+00 1.013317907085263141e+05
5.269698996655518997e+00 1.013317730515470030e+05
5.271304347826086811e+00 1.013317551082385180e+05
5.272909698996655514e+00 1.013317364252289408e+05
5.274515050167224217e+00 1.013317174930483452e+05
5.276120401337792920e+00 1.013316997883272707e+05
5.277725752508361623e+00 1.013316837526067829e+05
5.279331103678930326e+00 1.013316682572251448e+05
5.280936454849498141e+00 1.013316528976199916e+05
5.282541806020066844e+00 1.013316376615414920e+05
5.284147157190635546e+00 1.013316228721614025e+05
5.285752508361204249e+00 1.013316085867675574e+05
5.287357859531772952e+00 1.013315950828568602e+05
5.288963210702341655e+00 1.013315820362108352e+05
5.290568561872909470e+00 1.013315692145967041e+05
5.292173913043478173e+00 1.013315567096267914e+05
5.293779264214046876e+00 1.013315447916804696e+05
5.295384615384615579e+00 1.013315334009922808e+05
5.296989966555184282e+00 1.013315232733265439e+05
5.298595317725752984e+00 1.013315141368552431e+05
5.300200668896321687e+00 1.013315057968059264e+05
5.301806020066889502e+00 1.013314984238660982e+05
5.303411371237458205e+00 1.013314922918262455e+05
5.305016722408026908e+00 1.013314869140217052e+05
5.306622073578595611e+00 1.013314819473796670e+05
5.308227424749164314e+00 1.013314770532349939e+05
5.309832775919733017e+00 1.013314727106364153e+05
5.311438127090300831e+00 1.013314694462044572e+05
5.313043478260869534e+00 1.013314679016031441e+05
5.314648829431438237e+00 1.013314683771653654e+05
5.316254180602006940e+00 1.013314706259636732e+05
5.317859531772575643e+00 1.013314743334128289e+05
5.319464882943144346e+00 1.013314788537070417e+05
5.321070234113713049e+00 1.013314837360103411e+05
5.322675585284280864e+00 1.013314888407425897e+05
5.324280936454849567e+00 1.013314941825445421e+05
5.325886287625418269e+00 1.013314996337862685e+05
5.327491638795986972e+00 1.013315053014782607e+05
5.329096989966555675e+00 1.013315112230285013e+05
5.330702341137124378e+00 1.013315174927905755e+05
5.332307692307692193e+00 1.013315241449723690e+05
5.333913043478260896e+00 1.013315315161191684e+05
5.335518394648829599e+00 1.013315397176718834e+05
5.337123745819398302e+00 1.013315484697535721e+05
5.338729096989967005e+00 1.013315576755336806e+05
5.340334448160535707e+00 1.013315673541683500e+05
5.341939799331104410e+00 1.013315777992413205e+05
5.343545150501672225e+00 1.013315887100019463e+05
5.345150501672240928e+00 1.013315999918348971e+05
5.346755852842809631e+00 1.013316116214124195e+05
5.348361204013378334e+00 1.013316241308721364e+05
5.349966555183947037e+00 1.013316376063615462e+05
5.351571906354515740e+00 1.013316517398783908e+05
5.353177257525083554e+00 1.013316663886138413e+05
5.354782608695652257e+00 1.013316813785360573e+05
5.356387959866220960e+00 1.013316966689436085e+05
5.357993311036789663e+00 1.013317120737487567e+05
5.359598662207358366e+00 1.013317274380247836e+05
5.361204013377927069e+00 1.013317425884517725e+05
5.362809364548494884e+00 1.013317575610207277e+05
5.364414715719063587e+00 1.013317724168884306e+05
5.366020066889632290e+00 1.013317872953281039e+05
5.367625418060200992e+00 1.013318024240489904e+05
5.369230769230769695e+00 1.013318179089167679e+05
5.370836120401338398e+00 1.013318336205811793e+05
5.372441471571907101e+00 1.013318495314356260e+05
5.374046822742474916e+00 1.013318655037804856e+05
5.375652173913043619e+00 1.013318815542905504e+05
5.377257525083612322e+00 1.013318976840174873e+05
5.378862876254181025e+00 1.013319138666814106e+05
5.380468227424749728e+00 1.013319300863512181e+05
5.382073578595318430e+00 1.013319463322976080e+05
5.383678929765886245e+00 1.013319626086366043e+05
5.385284280936454948e+00 1.013319789530048729e+05
5.386889632107023651e+00 1.013319954132940911e+05
5.388494983277592354e+00 1.013320119773355691e+05
5.390100334448161057e+00 1.013320286375516880e+05
5.391705685618729760e+00 1.013320453911772347e+05
5.393311036789297575e+00 1.013320622440241423e+05
5.394916387959866277e+00 1.013320791989506979e+05
5.396521739130434980e+00 1.013320962572910357e+05
5.398127090301003683e+00 1.013321134237984661e+05
5.399732441471572386e+00 1.013321306814701675e+05
5.401337792642141089e+00 1.013321480294685753e+05
5.402943143812709792e+00 1.013321654666225804e+05
5.404548494983277607e+00 1.013321829936295107e+05
5.406153846153846310e+00 1.013322006079001148e+05
5.407759197324415013e+00 1.013322183295375289e+05
5.409364548494983715e+00 1.013322361688813544e+05
5.410969899665552418e+00 1.013322540951118717e+05
5.412575250836121121e+00 1.013322721015064017e+05
5.414180602006688936e+00 1.013322901883284794e+05
5.415785953177257639e+00 1.013323083542568784e+05
5.417391304347826342e+00 1.013323265981563600e+05
5.418996655518395045e+00 1.013323449217981251e+05
5.420602006688963748e+00 1.013323633236497844e+05
5.422207357859532451e+00 1.013323818007054797e+05
5.423812709030100265e+00 1.013324003532960924e+05
5.425418060200668968e+00 1.013324189859376638e+05
5.427023411371237671e+00 1.013324377005581191e+05
5.428628762541806374e+00 1.013324564973095403e+05
5.430234113712375077e+00 1.013324753721763846e+05
5.431839464882943780e+00 1.013324943233909726e+05
5.433444816053512483e+00 1.013325133513838664e+05
5.435050167224080298e+00 1.013325324548817298e+05
5.436655518394649000e+00 1.013325516339007590e+05
5.438260869565217703e+00 1.013325708904443309e+05
5.439866220735786406e+00 1.013325902221664583e+05
5.441471571906355109e+00 1.013326096307010739e+05
5.443076923076923812e+00 1.013326291150292818e+05
5.444682274247491627e+00 1.013326486774793884e+05
5.446287625418060330e+00 1.013326683162777626e+05
5.447892976588629033e+00 1.013326880055965157e+05
5.449498327759197736e+00 1.013327077151556441e+05
5.451103678929766438e+00 1.013327274461638008e+05
5.452709030100335141e+00 1.013327471769243857e+05
5.454314381270902956e+00 1.013327669364457252e+05
5.455919732441471659e+00 1.013327867512483353e+05
5.457525083612040362e+00 1.013328066374666960e+05
5.459130434782609065e+00 1.013328266024708137e+05
5.460735785953177768e+00 1.013328466606484435e+05
5.462341137123746471e+00 1.013328668367634382e+05
5.463946488294315174e+00 1.013328871448266436e+05
5.465551839464882988e+00 1.013329075787087786e+05
5.467157190635451691e+00 1.013329281366796349e+05
5.468762541806020394e+00 1.013329488007456093e+05
5.470367892976589097e+00 1.013329695690857916e+05
5.471973244147157800e+00 1.013329904419530067e+05
5.473578595317726503e+00 1.013330114193591435e+05
5.475183946488294318e+00 1.013330324987013591e+05
5.476789297658863021e+00 1.013330536814705411e+05
5.478394648829431723e+00 1.013330749732920958e+05
5.480000000000000426e+00 1.013330963736533740e+05


==> data/Prdata.txt <==
5.000000000000000000e+00 1.013334018125589937e+05
5.001504702194357499e+00 1.013334197361746774e+05
5.003009404388714998e+00 1.013334324759232841e+05
5.004514106583072497e+00 1.013334548020403308e+05
5.006018808777429108e+00 1.013334666417637054e+05
5.007523510971786607e+00 1.013334918703493022e+05
5.009028213166144106e+00 1.013335075402069779e+05
5.010532915360501605e+00 1.013335253187159688e+05
5.012037617554859104e+00 1.013335398966832436e+05
5.013542319749216603e+00 1.013335545141455368e+05
5.015047021943574101e+00 1.013335718761013559e+05
5.016551724137930712e+00 1.013335867011573428e+05
5.018056426332288211e+00 1.013336043327538209e+05
5.019561128526645710e+00 1.013336128481139749e+05
5.021065830721003209e+00 1.013336373379163415e+05
5.022570532915360708e+00 1.013336532748450845e+05
5.024075235109718207e+00 1.013336723337378353e+05
5.025579937304075706e+00 1.013336740925850900e+05
5.027084639498432317e+00 1.013336910668390774e+05
5.028589341692789816e+00 1.013337239642891218e+05
5.030094043887147315e+00 1.013337276764655253e+05
5.031598746081504814e+00 1.013337421167597640e+05
5.033103448275862313e+00 1.013337465637097921e+05
5.034608150470219812e+00 1.013337628268847911e+05
5.036112852664576423e+00 1.013337760666537506e+05
5.037617554858933921e+00 1.013337807136441552e+05
5.039122257053291420e+00 1.013338041247059155e+05
5.040626959247648919e+00 1.013338181055034947e+05
5.042131661442006418e+00 1.013338279655632650e+05
5.043636363636363917e+00 1.013338414912942389e+05
5.045141065830721416e+00 1.013338445722823235e+05
5.046645768025078027e+00 1.013338569380528643e+05
5.048150470219435526e+00 1.013338703184259502e+05
5.049655172413793025e+00 1.013338782794612489e+05
5.051159874608150524e+00 1.013338955607821554e+05
5.052664576802508023e+00 1.013339136009885697e+05
5.054169278996865522e+00 1.013339226187802997e+05
5.055673981191223021e+00 1.013339303415003669e+05
5.057178683385579632e+00 1.013339309878248314e+05
5.058683385579937131e+00 1.013339449136142212e+05
5.060188087774294630e+00 1.013339517742907046e+05
5.061692789968652129e+00 1.013339654823034944e+05
5.063197492163009628e+00 1.013339646838980261e+05
5.064702194357367127e+00 1.013339742562404863e+05
5.066206896551724626e+00 1.013339827340586489e+05
5.067711598746081236e+00 1.013339903044500679e+05
5.069216300940438735e+00 1.013340110576478910e+05
5.070721003134796234e+00 1.013340173813386064e+05
5.072225705329153733e+00 1.013340147011437366e+05
5.073730407523511232e+00 1.013340201077600941e+05
5.075235109717868731e+00 1.013340297956732393e+05
5.076739811912225342e+00 1.013340391321559000e+05
5.078244514106582841e+00 1.013340362443210615e+05
5.079749216300940340e+00 1.013340411499216425e+05
5.081253918495297839e+00 1.013340458799225744e+05
5.082758620689655338e+00 1.013340546296746470e+05
5.084263322884012837e+00 1.013340634671481384e+05
5.085768025078370336e+00 1.013340575819431251e+05
5.087272727272726947e+00 1.013340693910433329e+05
5.088777429467084445e+00 1.013340728817074996e+05
5.090282131661441944e+00 1.013340759613025439e+05
5.091786833855799443e+00 1.013340662593365414e+05
5.093291536050156942e+00 1.013340803250131430e+05
5.094796238244514441e+00 1.013340798985306319e+05
5.096300940438871940e+00 1.013340797903920757e+05
5.097805642633228551e+00 1.013340711773436196e+05
5.099310344827586050e+00 1.013340834783661703e+05
5.100815047021943549e+00 1.013340877055358287e+05
5.102319749216301048e+00 1.013340860749087879e+05
5.103824451410658547e+00 1.013340835553142970e+05
5.105329153605016046e+00 1.013340839458140545e+05
5.106833855799373545e+00 1.013340805790757731e+05
5.108338557993730156e+00 1.013340755689706857e+05
5.109843260188087655e+00 1.013340807210921921e+05
5.111347962382445154e+00 1.013340736174209451e+05
5.112852664576802653e+00 1.013340772931641695e+05
5.114357366771160152e+00 1.013340745726368332e+05
5.115862068965517651e+00 1.013340773276724358e+05
5.117366771159874261e+00 1.013340689187608223e+05
5.118871473354231760e+00 1.013340619350534544e+05
5.120376175548589259e+00 1.013340583815935825e+05
5.121880877742946758e+00 1.013340493598493485e+05
5.123385579937304257e+00 1.013340481650511210e+05
5.124890282131661756e+00 1.013340476465238899e+05
5.126394984326019255e+00 1.013340371066578809e+05
5.127899686520375866e+00 1.013340326610430930e+05
5.129404388714733365e+00 1.013340290652628173e+05
5.130909090909090864e+00 1.013340196646942786e+05
5.132413793103448363e+00 1.013340057286480005e+05
5.133918495297805862e+00 1.013340012228658452e+05
5.135423197492163361e+00 1.013339895942100120e+05
5.136927899686520860e+00 1.013339787655436376e+05
5.138432601880877471e+00 1.013339676352481038e+05
5.139937304075234970e+00 1.013339553130146523e+05
5.141442006269592468e+00 1.013339488041893346e+05
5.142946708463949967e+00 1.013339420169837831e+05
5.144451410658307466e+00 1.013339248626657063e+05
5.145956112852664965e+00 1.013339159189263737e+05
5.147460815047022464e+00 1.013338936075417296e+05
5.148965517241379075e+00 1.013338788341789041e+05
5.150470219435736574e+00 1.013338629779381445e+05
5.151974921630094073e+00 1.013338470464207785e+05
5.153479623824451572e+00 1.013338319710615324e+05
5.154984326018809071e+00 1.013338178187424783e+05
5.156489028213166570e+00 1.013338025170718174e+05
5.157993730407524069e+00 1.013337841766888305e+05
5.159498432601880680e+00 1.013337686320946086e+05
5.161003134796238179e+00 1.013337469421420828e+05
5.162507836990595678e+00 1.013337184423884173e+05
5.164012539184953177e+00 1.013336954362911347e+05
5.165517241379310676e+00 1.013336760807162209e+05
5.167021943573668175e+00 1.013336538954137213e+05
5.168526645768024785e+00 1.013336338518435659e+05
5.170031347962382284e+00 1.013336136544868496e+05
5.171536050156739783e+00 1.013335892379399156e+05
5.173040752351097282e+00 1.013335648945095600e+05
5.174545454545454781e+00 1.013335343851601065e+05
5.176050156739812280e+00 1.013334992537084763e+05
5.177554858934169779e+00 1.013334673264610465e+05
5.179059561128526390e+00 1.013334392659791483e+05
5.180564263322883889e+00 1.013334140283171873e+05
5.182068965517241388e+00 1.013333741565182281e+05
5.183573667711598887e+00 1.013333369622030586e+05
5.185078369905956386e+00 1.013333032606527413e+05
5.186583072100313885e+00 1.013332753510746843e+05
5.188087774294671384e+00 1.013332374501428858e+05
5.189592476489027995e+00 1.013331869421366573e+05
5.191097178683385494e+00 1.013331512154196826e+05
5.192601880877742992e+00 1.013331076626262220e+05
5.194106583072100491e+00 1.013330686082956963e+05
5.195611285266457990e+00 1.013330172910480323e+05
5.197115987460815489e+00 1.013329661840572662e+05
5.198620689655172988e+00 1.013329159936976212e+05
5.200125391849529599e+00 1.013328592525424756e+05
5.201630094043887098e+00 1.013328101782354497e+05
5.203134796238244597e+00 1.013327558456856787e+05
5.204639498432602096e+00 1.013326951449190965e+05
5.206144200626959595e+00 1.013326456251121854e+05
5.207648902821317094e+00 1.013325917225014127e+05
5.209153605015674593e+00 1.013325271757480223e+05
5.210658307210031204e+00 1.013324511534519406e+05
5.212163009404388703e+00 1.013323961419226689e+05
5.213667711598746202e+00 1.013322673121590051e+05
5.215172413793103701e+00 1.013319727527230134e+05
5.216677115987461200e+00 1.013317453575579420e+05
5.218181818181818699e+00 1.013315758139211684e+05
5.219686520376175309e+00 1.013312017669001652e+05
5.221191222570532808e+00 1.013308327053811518e+05
5.222695924764890307e+00 1.013306935947285092e+05
5.224200626959247806e+00 1.013306039047009835e+05
5.225705329153605305e+00 1.013305396566066338e+05
5.227210031347962804e+00 1.013304760734898300e+05
5.228714733542320303e+00 1.013304107645267068e+05
5.230219435736676914e+00 1.013303495623542258e+05
5.231724137931034413e+00 1.013302840600393829e+05
5.233228840125391912e+00 1.013302463026299665e+05
5.234733542319749411e+00 1.013302337385661231e+05
5.236238244514106910e+00 1.013302155145864963e+05
5.237742946708464409e+00 1.013302000909303752e+05
5.239247648902821908e+00 1.013302000117531134e+05
5.240752351097178519e+00 1.013301963289115956e+05
5.242257053291536018e+00 1.013301887049440702e+05
5.243761755485893516e+00 1.013301684325466922e+05
5.245266457680251015e+00 1.013301539214751247e+05
5.246771159874608514e+00 1.013301600218751555e+05
5.248275862068966013e+00 1.013301600009811664e+05
5.249780564263323512e+00 1.013301656968338502e+05
5.251285266457680123e+00 1.013301621465801436e+05
5.252789968652037622e+00 1.013301514027510857e+05
5.254294670846395121e+00 1.013301451260336471e+05
5.255799373040752620e+00 1.013301484417925094e+05
5.257304075235110119e+00 1.013301295376258204e+05
5.258808777429467618e+00 1.013301026022520964e+05
5.260313479623825117e+00 1.013300795756047446e+05
5.261818181818181728e+00 1.013300814152052044e+05
5.263322884012539227e+00 1.013299795919000899e+05
5.264827586206896726e+00 1.013297371914168471e+05
5.266332288401254225e+00 1.013296408017451904e+05
5.267836990595611724e+00 1.013296501151468256e+05
5.269341692789969223e+00 1.013296335908226465e+05
5.270846394984326722e+00 1.013296201143504295e+05
5.272351097178683332e+00 1.013296077393582673e+05
5.273855799373040831e+00 1.013295970841482922e+05
5.275360501567398330e+00 1.013295807690965594e+05
5.276865203761755829e+00 1.013295713798075158e+05
5.278369905956113328e+00 1.013295606174086279e+05
5.279874608150470827e+00 1.013295494071003341e+05
5.281379310344828326e+00 1.013295378524521366e+05
5.282884012539184937e+00 1.013295304561220546e+05
5.284388714733542436e+00 1.013295179702970054e+05
5.285893416927899935e+00 1.013295062239058461e+05
5.287398119122257434e+00 1.013294989120145037e+05
5.288902821316614933e+00 1.013294900898527558e+05
5.290407523510971544e+00 1.013294812200930319e+05
5.291912225705329043e+00 1.013294675737007346e+05
5.293416927899686542e+00 1.013294534904731408e+05
5.294921630094044041e+00 1.013294426750344137e+05
5.296426332288401539e+00 1.013294379666919849e+05
5.297931034482759038e+00 1.013294277144713706e+05
5.299435736677116537e+00 1.013294197643835651e+05
5.300940438871473148e+00 1.013294105620137270e+05
5.302445141065830647e+00 1.013294020474924910e+05
5.303949843260188146e+00 1.013293947539794899e+05
5.305454545454545645e+00 1.013293907144315599e+05
5.306959247648903144e+00 1.013293810979696427e+05
5.308463949843260643e+00 1.013293670306936838e+05
5.309968652037618142e+00 1.013293550505598832e+05
5.311473354231974753e+00 1.013293500442810619e+05
5.312978056426332252e+00 1.013293401771399949e+05
5.314482758620689751e+00 1.013293352382174635e+05
5.315987460815047250e+00 1.013293256404447457e+05
5.317492163009404749e+00 1.013293179860213277e+05
5.318996865203762248e+00 1.013293120586846053e+05
5.320501567398119747e+00 1.013293023437819938e+05
5.322006269592476357e+00 1.013292944174696167e+05
5.323510971786833856e+00 1.013292877777569665e+05
5.325015673981191355e+00 1.013292819047886005e+05
5.326520376175548854e+00 1.013292765643812163e+05
5.328025078369906353e+00 1.013292712733616354e+05
5.329529780564263852e+00 1.013292667574097140e+05
5.331034482758621351e+00 1.013292622707556729e+05
5.332539184952977962e+00 1.013292577455796272e+05
5.334043887147335461e+00 1.013292523711143876e+05
5.335548589341692960e+00 1.013292452311697416e+05
5.337053291536050459e+00 1.013292463777652156e+05
5.338557993730407958e+00 1.013292395396360080e+05
5.340062695924765457e+00 1.013292322158087482e+05
5.341567398119122956e+00 1.013292376788013207e+05
5.343072100313479567e+00 1.013292316118879680e+05
5.344576802507837066e+00 1.013292252182294760e+05
5.346081504702194565e+00 1.013292241204256861e+05
5.347586206896552063e+00 1.013292207762125181e+05
5.349090909090909562e+00 1.013292249746939779e+05
5.350595611285267061e+00 1.013292194226405700e+05
5.352100313479624560e+00 1.013292163267723081e+05
5.353605015673981171e+00 1.013292169169511762e+05
5.355109717868338670e+00 1.013292179283059522e+05
5.356614420062696169e+00 1.013292173646178999e+05
5.358119122257053668e+00 1.013292212421877484e+05
5.359623824451411167e+00 1.013292227201692585e+05
5.361128526645768666e+00 1.013292324690906826e+05
5.362633228840125277e+00 1.013292307433039678e+05
5.364137931034482776e+00 1.013292319653369632e+05
5.365642633228840275e+00 1.013292367213927937e+05
5.367147335423197774e+00 1.013292425040291710e+05
5.368652037617555273e+00 1.013292494072790287e+05
5.370156739811912772e+00 1.013292564932776295e+05
5.371661442006270271e+00 1.013292631933974480e+05
5.373166144200626881e+00 1.013292683444007271e+05
5.374670846394984380e+00 1.013292836335392785e+05
5.376175548589341879e+00 1.013292917423006584e+05
5.377680250783699378e+00 1.013292946097841195e+05
5.379184952978056877e+00 1.013293021365642053e+05
5.380689655172414376e+00 1.013293083921601210e+05
5.382194357366771875e+00 1.013293182516168890e+05
5.383699059561128486e+00 1.013293246529402677e+05
5.385203761755485985e+00 1.013293394293885940e+05
5.386708463949843484e+00 1.013293515448208491e+05
5.388213166144200983e+00 1.013293616630978795e+05
5.389717868338558482e+00 1.013293719368303427e+05
5.391222570532915981e+00 1.013293875129015360e+05
5.392727272727272592e+00 1.013294015136199741e+05
5.394231974921630091e+00 1.013294116399753402e+05
5.395736677115987590e+00 1.013294239474767674e+05
5.397241379310345089e+00 1.013294409421136370e+05
5.398746081504702587e+00 1.013294542525820725e+05
5.400250783699060086e+00 1.013294647979798028e+05
5.401755485893417585e+00 1.013294836507978907e+05
5.403260188087774196e+00 1.013295045612834074e+05
5.404764890282131695e+00 1.013295199442071025e+05
5.406269592476489194e+00 1.013295355084846087e+05
5.407774294670846693e+00 1.013295530376254319e+05
5.409278996865204192e+00 1.013295715832249844e+05
5.410783699059561691e+00 1.013295865005074156e+05
5.412288401253919190e+00 1.013296016895640350e+05
5.413793103448275801e+00 1.013296218146798637e+05
5.415297805642633300e+00 1.013296370571593434e+05
5.416802507836990799e+00 1.013296541390959610e+05
5.418307210031348298e+00 1.013296754609392374e+05
5.419811912225705797e+00 1.013296917397592333e+05
5.421316614420063296e+00 1.013297116302024224e+05
5.422821316614420795e+00 1.013297351291554660e+05
5.424326018808777405e+00 1.013297554645398923e+05
5.425830721003134904e+00 1.013297778215522994e+05
5.427335423197492403e+00 1.013297978313913627e+05
5.428840125391849902e+00 1.013298181752062083e+05
5.430344827586207401e+00 1.013298367540763866e+05
5.431849529780564900e+00 1.013298542274269712e+05
5.433354231974922399e+00 1.013298684498810908e+05
5.434858934169279010e+00 1.013298935683649324e+05
5.436363636363636509e+00 1.013299177868555707e+05
5.437868338557994008e+00 1.013299392566118040e+05
5.439373040752351507e+00 1.013299616706307861e+05
5.440877742946709006e+00 1.013299907077826065e+05
5.442382445141066505e+00 1.013300084175751836e+05
5.443887147335424004e+00 1.013300366129391914e+05
5.445391849529780615e+00 1.013300621235756553e+05
5.446896551724138114e+00 1.013300729180005583e+05
5.448401253918495613e+00 1.013300921235683345e+05
5.449905956112853112e+00 1.013301162189006282e+05
5.451410658307210610e+00 1.013301409356033691e+05
5.452915360501568109e+00 1.013301771041376778e+05
5.454420062695925608e+00 1.013301895698858862e+05
5.455924764890282219e+00 1.013302187740372756e+05
5.457429467084639718e+00 1.013302344360559655e+05
5.458934169278997217e+00 1.013302554929220350e+05
5.460438871473354716e+00 1.013302764708477771e+05
5.461943573667712215e+00 1.013302969523817883e+05
5.463448275862069714e+00 1.013303164078180416e+05
5.464952978056426325e+00 1.013303464598623686e+05
5.466457680250783824e+00 1.013303840743378096e+05
5.467962382445141323e+00 1.013304014789623179e+05
5.469467084639498822e+00 1.013304253751063225e+05
5.470971786833856321e+00 1.013304357298778195e+05
5.472476489028213820e+00 1.013304595167557127e+05
5.473981191222571319e+00 1.013304861087150348e+05
5.475485893416927929e+00 1.013305048421367828e+05
5.476990595611285428e+00 1.013305247305907542e+05
5.478495297805642927e+00 1.013305525449280685e+05
5.480000000000000426e+00 1.013305709700699954e+05


==> data/PressureOptimized.txt <==
0	101355.0857
5	101332.3515
5.00149925	101332.3717
5.002998501	101332.398
5.004497751	101332.4187
5.005997001	101332.4321
5.007496252	101332.4514
5.008995502	101332.4664
5.010494753	101332.4803
5.011994003	101332.4966
5.013493253	101332.512
5.014992504	101332.5273
5.016491754	101332.5576
5.017991004	101332.5818
5.019490255	101332.5976
5.020989505	101332.6136
5.022488756	101332.6255
5.023988006	101332.6356
5.025487256	101332.6474
5.026986507	101332.6662
5.028485757	101332.685
5.029985007	101332.7018
5.031484258	101332.7228
5.032983508	101332.7377
5.034482759	101332.7471
5.035982009	101332.7671
5.037481259	101332.7787
5.03898051	101332.7923
5.04047976	101332.8061
5.04197901	101332.8193
5.043478261	101332.8326
5.044977511	101332.8498
5.046476762	101332.8617
5.047976012	101332.8781
5.049475262	101332.8952
5.050974513	101332.9033
5.052473763	101332.9148
5.053973013	101332.9264
5.055472264	101332.9381
5.056971514	101332.9476
5.058470765	101332.9625
5.059970015	101332.9725
5.061469265	101332.9826
5.062968516	101332.9916
5.064467766	101333.0046
5.065967016	101333.015
5.067466267	101333.0271
5.068965517	101333.0413
5.070464768	101333.0488
5.071964018	101333.0564
5.073463268	101333.0638
5.074962519	101333.0718
5.076461769	101333.08
5.077961019	101333.0915
5.07946027	101333.1068
5.08095952	101333.1066
5.082458771	101333.1137
5.083958021	101333.1288
5.085457271	101333.1311
5.086956522	101333.1358
5.088455772	101333.1402
5.089955022	101333.1553
5.091454273	101333.1541
5.092953523	101333.1597
5.094452774	101333.1649
5.095952024	101333.1695
5.097451274	101333.1794
5.098950525	101333.1753
5.100449775	101333.1776
5.101949025	101333.1841
5.103448276	101333.1985
5.104947526	101333.193
5.106446777	101333.1951
5.107946027	101333.197
5.109445277	101333.1999
5.110944528	101333.2003
5.112443778	101333.2023
5.113943028	101333.204
5.115442279	101333.2025
5.116941529	101333.2022
5.11844078	101333.2045
5.11994003	101333.1971
5.12143928	101333.2021
5.122938531	101333.2029
5.124437781	101333.2027
5.125937031	101333.1985
5.127436282	101333.1958
5.128935532	101333.1886
5.130434783	101333.1839
5.131934033	101333.1798
5.133433283	101333.1762
5.134932534	101333.1754
5.136431784	101333.1705
5.137931034	101333.1634
5.139430285	101333.1573
5.140929535	101333.1458
5.142428786	101333.1406
5.143928036	101333.1316
5.145427286	101333.1229
5.146926537	101333.1143
5.148425787	101333.1081
5.149925037	101333.099
5.151424288	101333.0877
5.152923538	101333.0763
5.154422789	101333.0647
5.155922039	101333.0499
5.157421289	101333.0343
5.15892054	101333.0189
5.16041979	101333.0012
5.16191904	101332.9834
5.163418291	101332.9698
5.164917541	101332.9577
5.166416792	101332.9441
5.167916042	101332.9272
5.169415292	101332.9123
5.170914543	101332.8902
5.172413793	101332.8612
5.173913043	101332.8378
5.175412294	101332.8147
5.176911544	101332.792
5.178410795	101332.7745
5.179910045	101332.7438
5.181409295	101332.7253
5.182908546	101332.7089
5.184407796	101332.6623
5.185907046	101332.6216
5.187406297	101332.592
5.188905547	101332.5622
5.190404798	101332.5404
5.191904048	101332.4921
5.193403298	101332.4527
5.194902549	101332.414
5.196401799	101332.362
5.197901049	101332.3274
5.1994003	101332.2912
5.20089955	101332.2385
5.202398801	101332.1962
5.203898051	101332.1541
5.205397301	101332.1035
5.206896552	101332.054
5.208395802	101332.0071
5.209895052	101331.9667
5.211394303	101331.9244
5.212893553	101331.7624
5.214392804	101331.5841
5.215892054	101331.2527
5.217391304	101330.9234
5.218890555	101330.8542
5.220389805	101330.8024
5.221889055	101330.7537
5.223388306	101330.7153
5.224887556	101330.6599
5.226386807	101330.6282
5.227886057	101330.5897
5.229385307	101330.5555
5.230884558	101330.5048
5.232383808	101330.4781
5.233883058	101330.4656
5.235382309	101330.4414
5.236881559	101330.4216
5.23838081	101330.3852
5.23988006	101330.3637
5.24137931	101330.3285
5.242878561	101330.3012
5.244377811	101330.2815
5.245877061	101330.2714
5.247376312	101330.2571
5.248875562	101330.2487
5.250374813	101330.2432
5.251874063	101330.2398
5.253373313	101330.2383
5.254872564	101330.2361
5.256371814	101330.2382
5.257871064	101330.2392
5.259370315	101330.2306
5.260869565	101330.2142
5.262368816	101330.2
5.263868066	101330.1397
5.265367316	101329.9189
5.266866567	101329.906
5.268365817	101329.9057
5.269865067	101329.8947
5.271364318	101329.8902
5.272863568	101329.8856
5.274362819	101329.8793
5.275862069	101329.8654
5.277361319	101329.8584
5.27886057	101329.8559
5.28035982	101329.8491
5.28185907	101329.8418
5.283358321	101329.841
5.284857571	101329.8303
5.286356822	101329.8244
5.287856072	101329.8168
5.289355322	101329.8132
5.290854573	101329.8104
5.292353823	101329.7974
5.293853073	101329.7917
5.295352324	101329.7909
5.296851574	101329.7847
5.298350825	101329.7855
5.299850075	101329.7828
5.301349325	101329.7699
5.302848576	101329.7669
5.304347826	101329.758
5.305847076	101329.7526
5.307346327	101329.7515
5.308845577	101329.7454
5.310344828	101329.7415
5.311844078	101329.7282
5.313343328	101329.7324
5.314842579	101329.7296
5.316341829	101329.726
5.317841079	101329.7228
5.31934033	101329.7101
5.32083958	101329.7067
5.322338831	101329.703
5.323838081	101329.7002
5.325337331	101329.7015
5.326836582	101329.6969
5.328335832	101329.6941
5.329835082	101329.6914
5.331334333	101329.6881
5.332833583	101329.685
5.334332834	101329.6826
5.335832084	101329.6881
5.337331334	101329.6801
5.338830585	101329.6826
5.340329835	101329.6851
5.341829085	101329.6865
5.343328336	101329.6952
5.344827586	101329.689
5.346326837	101329.6904
5.347826087	101329.693
5.349325337	101329.6954
5.350824588	101329.7075
5.352323838	101329.705
5.353823088	101329.7092
5.355322339	101329.7134
5.356821589	101329.7257
5.35832084	101329.7263
5.35982009	101329.7343
5.36131934	101329.7409
5.362818591	101329.7495
5.364317841	101329.7645
5.365817091	101329.7645
5.367316342	101329.7726
5.368815592	101329.7878
5.370314843	101329.7888
5.371814093	101329.8004
5.373313343	101329.8189
5.374812594	101329.8332
5.376311844	101329.8426
5.377811094	101329.8521
5.379310345	101329.8666
5.380809595	101329.8708
5.382308846	101329.8883
5.383808096	101329.9001
5.385307346	101329.9144
5.386806597	101329.9317
5.388305847	101329.9507
5.389805097	101329.9729
5.391304348	101329.9865
5.392803598	101329.9981
5.394302849	101330.0121
5.395802099	101330.0284
5.397301349	101330.0422
5.3988006	101330.0598
5.40029985	101330.0836
5.4017991	101330.1051
5.403298351	101330.1191
5.404797601	101330.138
5.406296852	101330.154
5.407796102	101330.1753
5.409295352	101330.1901
5.410794603	101330.2149
5.412293853	101330.2375
5.413793103	101330.2571
5.415292354	101330.2775
5.416791604	101330.2948
5.418290855	101330.315
5.419790105	101330.3368
5.421289355	101330.366
5.422788606	101330.3852
5.424287856	101330.4032
5.425787106	101330.4203
5.427286357	101330.4412
5.428785607	101330.4636
5.430284858	101330.4848
5.431784108	101330.5005
5.433283358	101330.5233
5.434782609	101330.5436
5.436281859	101330.5614
5.437781109	101330.5833
5.43928036	101330.6095
5.44077961	101330.6359
5.442278861	101330.6569
5.443778111	101330.6857
5.445277361	101330.6996
5.446776612	101330.7205
5.448275862	101330.7389
5.449775112	101330.7586
5.451274363	101330.7838
5.452773613	101330.7954
5.454272864	101330.8191
5.455772114	101330.8404
5.457271364	101330.8663
5.458770615	101330.8846
5.460269865	101330.9118
5.461769115	101330.9324
5.463268366	101330.9513
5.464767616	101330.9692
5.466266867	101330.9854
5.467766117	101331.0102
5.469265367	101331.0377
5.470764618	101331.065
5.472263868	101331.075
5.473763118	101331.0982
5.475262369	101331.1137
5.476761619	101331.1307
5.47826087	101331.1445
5.47976012	101331.1673
10	101324.9616

==> data/PressureSquare.txt <==
0	101357.6351
5	101333.4547
5.00149925	101333.477
5.002998501	101333.4935
5.004497751	101333.5084
5.005997001	101333.5288
5.007496252	101333.539
5.008995502	101333.549
5.010494753	101333.5763
5.011994003	101333.5789
5.013493253	101333.6101
5.014992504	101333.639
5.016491754	101333.6655
5.017991004	101333.6732
5.019490255	101333.6933
5.020989505	101333.6997
5.022488756	101333.7101
5.023988006	101333.7253
5.025487256	101333.7349
5.026986507	101333.7567
5.028485757	101333.7803
5.029985007	101333.8063
5.031484258	101333.8233
5.032983508	101333.825
5.034482759	101333.8462
5.035982009	101333.8566
5.037481259	101333.864
5.03898051	101333.8763
5.04047976	101333.885
5.04197901	101333.9158
5.043478261	101333.9278
5.044977511	101333.9375
5.046476762	101333.95
5.047976012	101333.9455
5.049475262	101333.9722
5.050974513	101333.9925
5.052473763	101333.9998
5.053973013	101334.0144
5.055472264	101334.0226
5.056971514	101334.0355
5.058470765	101334.0474
5.059970015	101334.0553
5.061469265	101334.0621
5.062968516	101334.0624
5.064467766	101334.0831
5.065967016	101334.0945
5.067466267	101334.1076
5.068965517	101334.1171
5.070464768	101334.1234
5.071964018	101334.1296
5.073463268	101334.1422
5.074962519	101334.1411
5.076461769	101334.1525
5.077961019	101334.1713
5.07946027	101334.1725
5.08095952	101334.1757
5.082458771	101334.1834
5.083958021	101334.1898
5.085457271	101334.2044
5.086956522	101334.2039
5.088455772	101334.2114
5.089955022	101334.2131
5.091454273	101334.2175
5.092953523	101334.2234
5.094452774	101334.2283
5.095952024	101334.2285
5.097451274	101334.2405
5.098950525	101334.243
5.100449775	101334.2515
5.101949025	101334.2458
5.103448276	101334.2493
5.104947526	101334.2525
5.106446777	101334.2512
5.107946027	101334.2502
5.109445277	101334.259
5.110944528	101334.2535
5.112443778	101334.2486
5.113943028	101334.2554
5.115442279	101334.2523
5.116941529	101334.2515
5.11844078	101334.2615
5.11994003	101334.2475
5.12143928	101334.2524
5.122938531	101334.2409
5.124437781	101334.2442
5.125937031	101334.2413
5.127436282	101334.2319
5.128935532	101334.2386
5.130434783	101334.2376
5.131934033	101334.2386
5.133433283	101334.2317
5.134932534	101334.2099
5.136431784	101334.1996
5.137931034	101334.1954
5.139430285	101334.1888
5.140929535	101334.1887
5.142428786	101334.1819
5.143928036	101334.1779
5.145427286	101334.1741
5.146926537	101334.1713
5.148425787	101334.1315
5.149925037	101334.1084
5.151424288	101334.1019
5.152923538	101334.0947
5.154422789	101334.0927
5.155922039	101334.0888
5.157421289	101334.0796
5.15892054	101334.0752
5.16041979	101334.0589
5.16191904	101334.0231
5.163418291	101333.9845
5.164917541	101333.9647
5.166416792	101333.9508
5.167916042	101333.9365
5.169415292	101333.9239
5.170914543	101333.9109
5.172413793	101333.9006
5.173913043	101333.8834
5.175412294	101333.8431
5.176911544	101333.7884
5.178410795	101333.7671
5.179910045	101333.7455
5.181409295	101333.7276
5.182908546	101333.7066
5.184407796	101333.6845
5.185907046	101333.66
5.187406297	101333.6283
5.188905547	101333.5687
5.190404798	101333.5277
5.191904048	101333.4993
5.193403298	101333.4451
5.194902549	101333.41
5.196401799	101333.3634
5.197901049	101333.3416
5.1994003	101333.3127
5.20089955	101333.2679
5.202398801	101333.1907
5.203898051	101333.1309
5.205397301	101333.083
5.206896552	101333.026
5.208395802	101332.9908
5.209895052	101332.9583
5.211394303	101332.888
5.212893553	101332.8392
5.214392804	101332.7642
5.215892054	101332.2969
5.217391304	101331.7784
5.218890555	101331.664
5.220389805	101331.6167
5.221889055	101331.5952
5.223388306	101331.5634
5.224887556	101331.538
5.226386807	101331.5002
5.227886057	101331.4862
5.229385307	101331.4596
5.230884558	101331.4359
5.232383808	101331.3632
5.233883058	101331.347
5.235382309	101331.3344
5.236881559	101331.3276
5.23838081	101331.3279
5.23988006	101331.3163
5.24137931	101331.3065
5.242878561	101331.2972
5.244377811	101331.278
5.245877061	101331.2495
5.247376312	101331.2386
5.248875562	101331.2226
5.250374813	101331.2147
5.251874063	101331.2075
5.253373313	101331.2001
5.254872564	101331.1953
5.256371814	101331.1863
5.257871064	101331.1732
5.259370315	101331.1575
5.260869565	101331.1555
5.262368816	101331.1455
5.263868066	101330.9727
5.265367316	101330.8279
5.266866567	101330.8186
5.268365817	101330.8127
5.269865067	101330.8038
5.271364318	101330.7954
5.272863568	101330.7904
5.274362819	101330.7851
5.275862069	101330.7757
5.277361319	101330.7757
5.27886057	101330.7637
5.28035982	101330.758
5.28185907	101330.7472
5.283358321	101330.7461
5.284857571	101330.7329
5.286356822	101330.7271
5.287856072	101330.7194
5.289355322	101330.716
5.290854573	101330.7114
5.292353823	101330.7038
5.293853073	101330.7005
5.295352324	101330.6959
5.296851574	101330.6904
5.298350825	101330.6796
5.299850075	101330.6782
5.301349325	101330.6717
5.302848576	101330.6645
5.304347826	101330.6553
5.305847076	101330.6548
5.307346327	101330.6504
5.308845577	101330.6435
5.310344828	101330.6387
5.311844078	101330.6378
5.313343328	101330.6281
5.314842579	101330.6249
5.316341829	101330.6135
5.317841079	101330.6113
5.31934033	101330.6132
5.32083958	101330.6078
5.322338831	101330.6017
5.323838081	101330.5964
5.325337331	101330.5919
5.326836582	101330.5872
5.328335832	101330.5851
5.329835082	101330.5847
5.331334333	101330.5827
5.332833583	101330.5817
5.334332834	101330.58
5.335832084	101330.5782
5.337331334	101330.5849
5.338830585	101330.5802
5.340329835	101330.5784
5.341829085	101330.5872
5.343328336	101330.5807
5.344827586	101330.5816
5.346326837	101330.5857
5.347826087	101330.5892
5.349325337	101330.5989
5.350824588	101330.591
5.352323838	101330.5971
5.353823088	101330.6003
5.355322339	101330.6037
5.356821589	101330.6071
5.35832084	101330.6117
5.35982009	101330.6203
5.36131934	101330.6402
5.362818591	101330.6418
5.364317841	101330.6495
5.365817091	101330.6566
5.367316342	101330.6648
5.368815592	101330.6718
5.370314843	101330.6778
5.371814093	101330.6854
5.373313343	101330.6978
5.374812594	101330.7177
5.376311844	101330.7295
5.377811094	101330.7394
5.379310345	101330.7532
5.380809595	101330.7629
5.382308846	101330.7767
5.383808096	101330.7861
5.385307346	101330.8025
5.386806597	101330.8114
5.388305847	101330.8207
5.389805097	101330.8426
5.391304348	101330.8723
5.392803598	101330.8896
5.394302849	101330.9036
5.395802099	101330.9169
5.397301349	101330.9375
5.3988006	101330.956
5.40029985	101330.9635
5.4017991	101330.9818
5.403298351	101330.9917
5.404797601	101331.0099
5.406296852	101331.0285
5.407796102	101331.0572
5.409295352	101331.0787
5.410794603	101331.0962
5.412293853	101331.1125
5.413793103	101331.1343
5.415292354	101331.1489
5.416791604	101331.1688
5.418290855	101331.1901
5.419790105	101331.2107
5.421289355	101331.2316
5.422788606	101331.2558
5.424287856	101331.2764
5.425787106	101331.3046
5.427286357	101331.3239
5.428785607	101331.3473
5.430284858	101331.3641
5.431784108	101331.3815
5.433283358	101331.3973
5.434782609	101331.4199
5.436281859	101331.4508
5.437781109	101331.4774
5.43928036	101331.504
5.44077961	101331.5231
5.442278861	101331.5425
5.443778111	101331.5579
5.445277361	101331.5791
5.446776612	101331.5866
5.448275862	101331.6116
5.449775112	101331.6567
5.451274363	101331.6791
5.452773613	101331.7128
5.454272864	101331.7226
5.455772114	101331.7464
5.457271364	101331.7604
5.458770615	101331.7764
5.460269865	101331.7911
5.461769115	101331.8119
5.463268366	101331.8385
5.464767616	101331.8718
5.466266867	101331.9089
5.467766117	101331.9234
5.469265367	101331.9484
5.470764618	101331.9554
5.472263868	101331.9729
5.473763118	101331.9886
5.475262369	101332.0048
5.476761619	101332.0301
5.47826087	101332.0616
5.47976012	101332.0758
10	101324.9671

==> data/Rib.txt <==
0.442278861	0.0
0.922038981	0.0
1.4017991	0.0
1.88155922	0.0
2.36131934	0.0
2.84107946	0.0
3.32083958	0.0
3.8005997	0.0
4.28035982	0.0
4.76011994	0.0
5.23988006	0.0
5.71964018	0.0
6.1994003	0.0
6.67916042	0.0
7.15892054	0.0
7.63868066	0.0
8.11844078	0.0
8.5982009	0.0
9.077961019	0.0
9.557721139	0.0

==> data/RibPressure.txt <==
0.442278861	101320
0.922038981	101320
1.4017991	101320
1.88155922	101320
2.36131934	101320
2.84107946	101320
3.32083958	101320
3.8005997	101320
4.28035982	101320
4.76011994	101320
5.23988006	101320
5.71964018	101320
6.1994003	101320
6.67916042	101320
7.15892054	101320
7.63868066	101320
8.11844078	101320
8.5982009	101320
9.077961019	101320
9.557721139	101320

==> data/best_geometry.txt <==
1.000000000000000000e+00 -1.602373285533587932e+00
2.000000000000000000e+00 -1.517663663535089746e+00
3.000000000000000000e+00 -1.812823353324866771e+00
4.000000000000000000e+00 -1.517849980934869558e+00
5.000000000000000000e+00 -6.075627586140893710e-01
6.000000000000000000e+00 7.560803696602506063e-01
7.000000000000000000e+00 1.430423047329988151e+00
8.000000000000000000e+00 1.648482744862260763e+00
9.000000000000000000e+00 1.595635684228112305e+00
1.000000000000000000e+01 1.694576423258491893e+00
1.100000000000000000e+01 7.631487648065182761e-01
1.200000000000000000e+01 1.456649069896544857e+00
1.300000000000000000e+01 2.546648382528685417e+00
1.400000000000000000e+01 3.113544039512081696e+00
1.500000000000000000e+01 3.369026207793282879e+00
1.600000000000000000e+01 3.087479197401470810e+00
1.700000000000000000e+01 3.128362710561556792e+00
1.800000000000000000e+01 2.161527710136303071e+00
1.900000000000000000e+01 1.676886912233534588e+00
2.000000000000000000e+01 7.704008893894557231e-01


==> data/bestgeo.txt <==
-1.6	0
-1.60237329	0.76314876
-1.51766366	1.45664907
-1.81282335	2.54664838
-1.51784998	3.11354404
-0.60756276	3.36902621
0.75608037	3.0874792
1.43042305	3.12836271
1.64848274	2.16152771
1.59563568	1.67688691
1.69457642	0.77040089
1.6	0


==> data/reward_curve.txt <==
1.000000000000000000e+00 1.628827502485836298e+00
2.000000000000000000e+00 2.100793682662746242e+00
3.000000000000000000e+00 2.174048146244063950e+00
4.000000000000000000e+00 2.386355686139877808e+00
5.000000000000000000e+00 2.252626628492909067e+00
6.000000000000000000e+00 3.209585436865159291e+00
7.000000000000000000e+00 2.345849659954623689e+00
8.000000000000000000e+00 2.767007027087842630e+00
9.000000000000000000e+00 2.921692929722083498e+00
1.000000000000000000e+01 2.811330271684525872e+00
1.100000000000000000e+01 2.545518837486409058e+00
1.200000000000000000e+01 3.104861706156806456e+00
1.300000000000000000e+01 3.140437287129464128e+00
1.400000000000000000e+01 3.396424575411997271e+00
1.500000000000000000e+01 3.362609265956362670e+00
1.600000000000000000e+01 3.383662216334019757e+00
1.700000000000000000e+01 3.376429450602512095e+00
1.800000000000000000e+01 3.325109348492830463e+00
1.900000000000000000e+01 3.311635281862623348e+00
2.000000000000000000e+01 3.302772115455609114e+00
2.100000000000000000e+01 3.359058797575981803e+00
2.200000000000000000e+01 3.302169086720914137e+00
2.300000000000000000e+01 3.208986299731177549e+00
2.400000000000000000e+01 3.380276477902556032e+00
2.500000000000000000e+01 3.362819569957897770e+00
2.600000000000000000e+01 3.384767617665152439e+00
2.700000000000000000e+01 3.253821790219838750e+00
2.800000000000000000e+01 3.312373916846406807e+00
2.900000000000000000e+01 3.351530484858429748e+00
3.000000000000000000e+01 3.348317123378280247e+00
3.100000000000000000e+01 3.456147469949644613e+00
3.200000000000000000e+01 3.419742235028684796e+00
3.300000000000000000e+01 3.446503196995869711e+00
3.400000000000000000e+01 3.381304332862234308e+00
3.500000000000000000e+01 3.458799608131815528e+00
3.600000000000000000e+01 3.395707211842222684e+00
3.700000000000000000e+01 3.421116007634178668e+00
3.800000000000000000e+01 3.433032887750162576e+00
3.900000000000000000e+01 3.431634196400181747e+00
4.000000000000000000e+01 3.399050874822159951e+00
4.100000000000000000e+01 3.444100328296519464e+00
4.200000000000000000e+01 3.380130936395310037e+00
4.300000000000000000e+01 3.407953574496702664e+00
4.400000000000000000e+01 3.474703539935449115e+00
4.500000000000000000e+01 3.466176153573945928e+00
4.600000000000000000e+01 3.432718636255219113e+00
4.700000000000000000e+01 3.453403992355961183e+00
4.800000000000000000e+01 3.435258241400681811e+00
4.900000000000000000e+01 3.478346636219969312e+00
5.000000000000000000e+01 3.465287859280829608e+00
5.100000000000000000e+01 3.435338337578150103e+00
5.200000000000000000e+01 3.467808173461590648e+00
5.300000000000000000e+01 3.437235921546799577e+00
5.400000000000000000e+01 3.422491499655218483e+00
5.500000000000000000e+01 3.449657604930477461e+00
5.600000000000000000e+01 3.463263174344996198e+00
5.700000000000000000e+01 3.447306357989887271e+00
5.800000000000000000e+01 3.442841458211777006e+00
5.900000000000000000e+01 3.461226173077663670e+00
6.000000000000000000e+01 3.453365058387841469e+00
6.100000000000000000e+01 3.469096090434517610e+00
6.200000000000000000e+01 3.467603183858932070e+00
6.300000000000000000e+01 3.457782558673840434e+00
6.400000000000000000e+01 3.462748964749896352e+00
6.500000000000000000e+01 3.441314186873416059e+00
6.600000000000000000e+01 3.473859249205315081e+00
6.700000000000000000e+01 3.463768780663126545e+00
6.800000000000000000e+01 3.458579883199373040e+00
6.900000000000000000e+01 3.470057786155855695e+00
7.000000000000000000e+01 3.467360489885658037e+00
7.100000000000000000e+01 3.463163478837085751e+00
7.200000000000000000e+01 3.462527576712071564e+00
7.300000000000000000e+01 3.454496780293356384e+00
7.400000000000000000e+01 3.457921665084755958e+00
7.500000000000000000e+01 3.464123329022186670e+00
7.600000000000000000e+01 3.459562914659104926e+00
7.700000000000000000e+01 3.459146298229500260e+00
7.800000000000000000e+01 3.462105395111375383e+00
7.900000000000000000e+01 3.466428123683905849e+00
8.000000000000000000e+01 3.450723315145879599e+00
8.100000000000000000e+01 3.470499271054197088e+00
8.200000000000000000e+01 3.470759337261923871e+00
8.300000000000000000e+01 3.456843880929085344e+00
8.400000000000000000e+01 3.464379230209587934e+00
8.500000000000000000e+01 3.464170686120518372e+00
8.600000000000000000e+01 3.459918278509648282e+00
8.700000000000000000e+01 3.462292674136953075e+00
8.800000000000000000e+01 3.463677366754587705e+00
8.900000000000000000e+01 3.463150658669213122e+00
9.000000000000000000e+01 3.465409598925993429e+00
9.100000000000000000e+01 3.466512600314393566e+00
9.200000000000000000e+01 3.470051550906520621e+00
9.300000000000000000e+01 3.467212699808896570e+00
9.400000000000000000e+01 3.465265211357008823e+00
9.500000000000000000e+01 3.463149742151633514e+00
9.600000000000000000e+01 3.466680795492740774e+00
9.700000000000000000e+01 3.467117746848888959e+00
9.800000000000000000e+01 3.462965351581477336e+00
9.900000000000000000e+01 3.470327073775762550e+00
1.000000000000000000e+02 3.471109278310342106e+00
1.010000000000000000e+02 3.468171000706034679e+00
1.020000000000000000e+02 3.469978139427811303e+00
1.030000000000000000e+02 3.471011869405207673e+00
1.040000000000000000e+02 3.466929045986173907e+00
1.050000000000000000e+02 3.466791426069378179e+00
1.060000000000000000e+02 3.467971277537530206e+00
1.070000000000000000e+02 3.469196547336630410e+00
1.080000000000000000e+02 3.471330474011851575e+00
1.090000000000000000e+02 3.469415474175784109e+00
1.100000000000000000e+02 3.468042117743901365e+00
1.110000000000000000e+02 3.462439731333756932e+00
1.120000000000000000e+02 3.464951703848204723e+00
1.130000000000000000e+02 3.466160235318876737e+00
1.140000000000000000e+02 3.467175642371982391e+00
1.150000000000000000e+02 3.469223987572564560e+00
1.160000000000000000e+02 3.470012321196813243e+00
1.170000000000000000e+02 3.468852548312037154e+00
1.180000000000000000e+02 3.470653737594551647e+00
1.190000000000000000e+02 3.468161380022112716e+00
1.200000000000000000e+02 3.469150547902820403e+00
1.210000000000000000e+02 3.468350547890097779e+00
1.220000000000000000e+02 3.468221953077122333e+00
1.230000000000000000e+02 3.471217230826510125e+00
1.240000000000000000e+02 3.466354487860852096e+00
1.250000000000000000e+02 3.469085011331965340e+00
1.260000000000000000e+02 3.468256417437342254e+00
1.270000000000000000e+02 3.468753783901294074e+00
1.280000000000000000e+02 3.469424917214172233e+00
1.290000000000000000e+02 3.468606410357979897e+00
1.300000000000000000e+02 3.470537094135547118e+00
1.310000000000000000e+02 3.471134637128951539e+00
1.320000000000000000e+02 3.469955973186629183e+00
1.330000000000000000e+02 3.470654759187545846e+00
1.340000000000000000e+02 3.470833178716984602e+00
1.350000000000000000e+02 3.469065796321839201e+00
1.360000000000000000e+02 3.470039895635769422e+00
1.370000000000000000e+02 3.470865068919880336e+00
1.380000000000000000e+02 3.470848098544474514e+00
1.390000000000000000e+02 3.469945969226531091e+00
1.400000000000000000e+02 3.471040875257963343e+00
1.410000000000000000e+02 3.469825735133861055e+00
1.420000000000000000e+02 3.471152952193083507e+00
1.430000000000000000e+02 3.469721595071980857e+00
1.440000000000000000e+02 3.470080298444140343e+00
1.450000000000000000e+02 3.470317434942038926e+00
1.460000000000000000e+02 3.470216417126693820e+00
1.470000000000000000e+02 3.469930291757433061e+00
1.480000000000000000e+02 3.470032797696033011e+00
1.490000000000000000e+02 3.470620941406726168e+00
1.500000000000000000e+02 3.470266016199490267e+00
1.510000000000000000e+02 3.470559787114271266e+00
1.520000000000000000e+02 3.470471796323594038e+00
1.530000000000000000e+02 3.470444652380608730e+00
1.540000000000000000e+02 3.470527470055632335e+00
1.550000000000000000e+02 3.470560848127575593e+00
1.560000000000000000e+02 3.470745812058152691e+00
1.570000000000000000e+02 3.470732225990600384e+00
1.580000000000000000e+02 3.470161607416872407e+00
1.590000000000000000e+02 3.470894631536328934e+00
1.600000000000000000e+02 3.470953113180703653e+00
1.610000000000000000e+02 3.470591036662198370e+00
1.620000000000000000e+02 3.470630209222945073e+00
1.630000000000000000e+02 3.470908576038875371e+00
1.640000000000000000e+02 3.470370818202594521e+00
1.650000000000000000e+02 3.470827864225727755e+00
1.660000000000000000e+02 3.470290396321526138e+00
1.670000000000000000e+02 3.470839542486515494e+00
1.680000000000000000e+02 3.470754976410401760e+00
1.690000000000000000e+02 3.471022698194374367e+00
1.700000000000000000e+02 3.470744710769514185e+00
1.710000000000000000e+02 3.470586837706895356e+00
1.720000000000000000e+02 3.470823053497705590e+00
1.730000000000000000e+02 3.470741024705071176e+00
1.740000000000000000e+02 3.470732359236782472e+00
1.750000000000000000e+02 3.470805873322847290e+00
1.760000000000000000e+02 3.470885731665920293e+00
1.770000000000000000e+02 3.470980379613088918e+00
1.780000000000000000e+02 3.470797885653666981e+00
1.790000000000000000e+02 3.470725916534491251e+00
1.800000000000000000e+02 3.470826667707616497e+00
1.810000000000000000e+02 3.470540231447782897e+00
1.820000000000000000e+02 3.470674714728385180e+00
1.830000000000000000e+02 3.470851719765127630e+00
1.840000000000000000e+02 3.470845505697403688e+00
1.850000000000000000e+02 3.470843227683667820e+00
1.860000000000000000e+02 3.470830210756385092e+00
1.870000000000000000e+02 3.470695028566520346e+00
1.880000000000000000e+02 3.470673596118191373e+00
1.890000000000000000e+02 3.470921745341976727e+00
1.900000000000000000e+02 3.470801569126332975e+00
1.910000000000000000e+02 3.470695505726483443e+00
1.920000000000000000e+02 3.470754318884718526e+00
1.930000000000000000e+02 3.470853795111135121e+00
1.940000000000000000e+02 3.470655822268813306e+00
1.950000000000000000e+02 3.470819772834627503e+00
1.960000000000000000e+02 3.470916375491251760e+00
1.970000000000000000e+02 3.470898311716329232e+00
1.980000000000000000e+02 3.470846479701809706e+00
1.990000000000000000e+02 3.470952965788201450e+00
2.000000000000000000e+02 3.470862735822140888e+00


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



